The $\kappa$-$\mu$ Shadowed Fading Model: Unifying the $\kappa$-$\mu$ and $\eta$-$\mu$ Distributions

This paper shows that the recently proposed $\kappa$-$\mu$ shadowed fading model includes, besides the $\kappa$-$\mu$ model, the $\eta$-$\mu$ fading model as a particular case. This has important relevance in practice, as it allows for the unification of these popular fading distributions through a more general, yet equally tractable, model. The convenience of new underlying physical models is discussed. Then, we derive simple and novel closed-form expressions for the asymptotic ergodic capacity in $\kappa$-$\mu$ shadowed fading channels, which illustrate the effects of the different fading parameters on the system performance. By exploiting the unification here unveiled, the asymptotic capacity expressions for the $\kappa$-$\mu$ and $\eta$-$\mu$ fading models are also obtained in closed-form as special cases.

==> C_eta0p5mu2p4.dat <==
x y 
0.000000e+00  9.276118e-01 
1.000000e+00  1.085595e+00 
2.000000e+00  1.260638e+00 
3.000000e+00  1.452517e+00 
4.000000e+00  1.660697e+00 
5.000000e+00  1.884370e+00 
6.000000e+00  2.122510e+00 
7.000000e+00  2.373934e+00 
8.000000e+00  2.637364e+00 
9.000000e+00  2.911487e+00 
1.000000e+01  3.195007e+00 
1.100000e+01  3.486681e+00 
1.200000e+01  3.785352e+00 
1.300000e+01  4.089966e+00 
1.400000e+01  4.399582e+00 
1.500000e+01  4.713375e+00 
1.600000e+01  5.030628e+00 
1.700000e+01  5.350733e+00 
1.800000e+01  5.673174e+00 
1.900000e+01  5.997518e+00 
2.000000e+01  6.323409e+00 
2.100000e+01  6.650550e+00 
2.200000e+01  6.978700e+00 
2.300000e+01  7.307661e+00 
2.400000e+01  7.637274e+00 
2.500000e+01  7.967409e+00 
2.600000e+01  8.297962e+00 
2.700000e+01  8.628848e+00 
2.800000e+01  8.960000e+00 
2.900000e+01  9.291365e+00 
3.000000e+01  9.622899e+00 


==> Capacidad_AWGN.dat <==
x y 
0.000000e+00  1.000000e+00 
1.000000e+00  1.175637e+00 
2.000000e+00  1.370105e+00 
3.000000e+00  1.582682e+00 
4.000000e+00  1.812246e+00 
5.000000e+00  2.057373e+00 
6.000000e+00  2.316456e+00 
7.000000e+00  2.587814e+00 
8.000000e+00  2.869787e+00 
9.000000e+00  3.160804e+00 
1.000000e+01  3.459432e+00 
1.100000e+01  3.764394e+00 
1.200000e+01  4.074585e+00 
1.300000e+01  4.389059e+00 
1.400000e+01  4.707020e+00 
1.500000e+01  5.027808e+00 
1.600000e+01  5.350876e+00 
1.700000e+01  5.675780e+00 
1.800000e+01  6.002156e+00 
1.900000e+01  6.329712e+00 
2.000000e+01  6.658211e+00 
2.100000e+01  6.987463e+00 
2.200000e+01  7.317316e+00 
2.300000e+01  7.647647e+00 
2.400000e+01  7.978359e+00 
2.500000e+01  8.309375e+00 
2.600000e+01  8.640632e+00 
2.700000e+01  8.972082e+00 
2.800000e+01  9.303683e+00 
2.900000e+01  9.635407e+00 
3.000000e+01  9.967226e+00 


==> Capacidad_Hoytq0p2.dat <==
x y 
0.000000e+00  7.855462e-01 
1.000000e+00  9.102274e-01 
2.000000e+00  1.047858e+00 
3.000000e+00  1.198602e+00 
4.000000e+00  1.362482e+00 
5.000000e+00  1.539386e+00 
6.000000e+00  1.729075e+00 
7.000000e+00  1.931198e+00 
8.000000e+00  2.145304e+00 
9.000000e+00  2.370856e+00 
1.000000e+01  2.607249e+00 
1.100000e+01  2.853828e+00 
1.200000e+01  3.109897e+00 
1.300000e+01  3.374744e+00 
1.400000e+01  3.647646e+00 
1.500000e+01  3.927886e+00 
1.600000e+01  4.214764e+00 
1.700000e+01  4.507608e+00 
1.800000e+01  4.805776e+00 
1.900000e+01  5.108668e+00 
2.000000e+01  5.415724e+00 
2.100000e+01  5.726433e+00 
2.200000e+01  6.040327e+00 
2.300000e+01  6.356985e+00 
2.400000e+01  6.676030e+00 
2.500000e+01  6.997129e+00 
2.600000e+01  7.319985e+00 
2.700000e+01  7.644341e+00 
2.800000e+01  7.969972e+00 
2.900000e+01  8.296682e+00 
3.000000e+01  8.624304e+00 


==> Capacidad_Nakagami_m1p5.dat <==
x y 
0.000000e+00  8.994652e-01 
1.000000e+00  1.050424e+00 
2.000000e+00  1.217536e+00 
3.000000e+00  1.400684e+00 
4.000000e+00  1.599485e+00 
5.000000e+00  1.813318e+00 
6.000000e+00  2.041364e+00 
7.000000e+00  2.282652e+00 
8.000000e+00  2.536107e+00 
9.000000e+00  2.800598e+00 
1.000000e+01  3.074976e+00 
1.100000e+01  3.358116e+00 
1.200000e+01  3.648939e+00 
1.300000e+01  3.946435e+00 
1.400000e+01  4.249677e+00 
1.500000e+01  4.557828e+00 
1.600000e+01  4.870141e+00 
1.700000e+01  5.185961e+00 
1.800000e+01  5.504718e+00 
1.900000e+01  5.825921e+00 
2.000000e+01  6.149152e+00 
2.100000e+01  6.474055e+00 
2.200000e+01  6.800334e+00 
2.300000e+01  7.127739e+00 
2.400000e+01  7.456063e+00 
2.500000e+01  7.785136e+00 
2.600000e+01  8.114817e+00 
2.700000e+01  8.444990e+00 
2.800000e+01  8.775560e+00 
2.900000e+01  9.106452e+00 
3.000000e+01  9.437602e+00 


==> Capacidad_Rayleigh.dat <==
x y 
0.000000e+00  8.603474e-01 
1.000000e+00  1.001852e+00 
2.000000e+00  1.158286e+00 
3.000000e+00  1.329637e+00 
4.000000e+00  1.515674e+00 
5.000000e+00  1.715974e+00 
6.000000e+00  1.929942e+00 
7.000000e+00  2.156847e+00 
8.000000e+00  2.395853e+00 
9.000000e+00  2.646057e+00 
1.000000e+01  2.906515e+00 
1.100000e+01  3.176276e+00 
1.200000e+01  3.454404e+00 
1.300000e+01  3.739994e+00 
1.400000e+01  4.032192e+00 
1.500000e+01  4.330200e+00 
1.600000e+01  4.633285e+00 
1.700000e+01  4.940779e+00 
1.800000e+01  5.252083e+00 
1.900000e+01  5.566664e+00 
2.000000e+01  5.884048e+00 
2.100000e+01  6.203823e+00 
2.200000e+01  6.525628e+00 
2.300000e+01  6.849151e+00 
2.400000e+01  7.174123e+00 
2.500000e+01  7.500313e+00 
2.600000e+01  7.827526e+00 
2.700000e+01  8.155593e+00 
2.800000e+01  8.484374e+00 
2.900000e+01  8.813750e+00 
3.000000e+01  9.143619e+00 


==> Capacidad_Rician_K10.dat <==
x y 
0.000000e+00  9.695128e-01 
1.000000e+00  1.137582e+00 
2.000000e+00  1.323756e+00 
3.000000e+00  1.527560e+00 
4.000000e+00  1.748151e+00 
5.000000e+00  1.984390e+00 
6.000000e+00  2.234928e+00 
7.000000e+00  2.498288e+00 
8.000000e+00  2.772956e+00 
9.000000e+00  3.057441e+00 
1.000000e+01  3.350338e+00 
1.100000e+01  3.650353e+00 
1.200000e+01  3.956333e+00 
1.300000e+01  4.267264e+00 
1.400000e+01  4.582275e+00 
1.500000e+01  4.900626e+00 
1.600000e+01  5.221697e+00 
1.700000e+01  5.544971e+00 
1.800000e+01  5.870026e+00 
1.900000e+01  6.196513e+00 
2.000000e+01  6.524151e+00 
2.100000e+01  6.852711e+00 
2.200000e+01  7.182009e+00 
2.300000e+01  7.511896e+00 
2.400000e+01  7.842254e+00 
2.500000e+01  8.172986e+00 
2.600000e+01  8.504017e+00 
2.700000e+01  8.835286e+00 
2.800000e+01  9.166744e+00 
2.900000e+01  9.498353e+00 
3.000000e+01  9.830082e+00 


==> Capacidad_asin_eta0p5mu1p2.dat <==
x y 
0.000000e+00  -3.454370e-01 
1.000000e+00  -1.324419e-02 
2.000000e+00  3.189486e-01 
3.000000e+00  6.511414e-01 
4.000000e+00  9.833342e-01 
5.000000e+00  1.315527e+00 
6.000000e+00  1.647720e+00 
7.000000e+00  1.979913e+00 
8.000000e+00  2.312105e+00 
9.000000e+00  2.644298e+00 
1.000000e+01  2.976491e+00 
1.100000e+01  3.308684e+00 
1.200000e+01  3.640877e+00 
1.300000e+01  3.973070e+00 
1.400000e+01  4.305262e+00 
1.500000e+01  4.637455e+00 
1.600000e+01  4.969648e+00 
1.700000e+01  5.301841e+00 
1.800000e+01  5.634034e+00 
1.900000e+01  5.966226e+00 
2.000000e+01  6.298419e+00 
2.100000e+01  6.630612e+00 
2.200000e+01  6.962805e+00 
2.300000e+01  7.294998e+00 
2.400000e+01  7.627190e+00 
2.500000e+01  7.959383e+00 
2.600000e+01  8.291576e+00 
2.700000e+01  8.623769e+00 
2.800000e+01  8.955962e+00 
2.900000e+01  9.288154e+00 
3.000000e+01  9.620347e+00 


==> Capacidad_asin_kappa0m1e4mu0p5_eqOne.dat <==
x y 
0.000000e+00  -1.832746e+00 
1.000000e+00  -1.500553e+00 
2.000000e+00  -1.168361e+00 
3.000000e+00  -8.361677e-01 
4.000000e+00  -5.039749e-01 
5.000000e+00  -1.717821e-01 
6.000000e+00  1.604107e-01 
7.000000e+00  4.926035e-01 
8.000000e+00  8.247963e-01 
9.000000e+00  1.156989e+00 
1.000000e+01  1.489182e+00 
1.100000e+01  1.821375e+00 
1.200000e+01  2.153568e+00 
1.300000e+01  2.485760e+00 
1.400000e+01  2.817953e+00 
1.500000e+01  3.150146e+00 
1.600000e+01  3.482339e+00 
1.700000e+01  3.814532e+00 
1.800000e+01  4.146724e+00 
1.900000e+01  4.478917e+00 
2.000000e+01  4.811110e+00 
2.100000e+01  5.143303e+00 
2.200000e+01  5.475496e+00 
2.300000e+01  5.807688e+00 
2.400000e+01  6.139881e+00 
2.500000e+01  6.472074e+00 
2.600000e+01  6.804267e+00 
2.700000e+01  7.136460e+00 
2.800000e+01  7.468652e+00 
2.900000e+01  7.800845e+00 
3.000000e+01  8.133038e+00 


==> Capacidad_asin_kappa0m1e4mu1.dat <==
x y 
0.000000e+00  -8.327462e-01 
1.000000e+00  -5.005534e-01 
2.000000e+00  -1.683606e-01 
3.000000e+00  1.638323e-01 
4.000000e+00  4.960251e-01 
5.000000e+00  8.282179e-01 
6.000000e+00  1.160411e+00 
7.000000e+00  1.492603e+00 
8.000000e+00  1.824796e+00 
9.000000e+00  2.156989e+00 
1.000000e+01  2.489182e+00 
1.100000e+01  2.821375e+00 
1.200000e+01  3.153568e+00 
1.300000e+01  3.485760e+00 
1.400000e+01  3.817953e+00 
1.500000e+01  4.150146e+00 
1.600000e+01  4.482339e+00 
1.700000e+01  4.814532e+00 
1.800000e+01  5.146724e+00 
1.900000e+01  5.478917e+00 
2.000000e+01  5.811110e+00 
2.100000e+01  6.143303e+00 
2.200000e+01  6.475496e+00 
2.300000e+01  6.807688e+00 
2.400000e+01  7.139881e+00 
2.500000e+01  7.472074e+00 
2.600000e+01  7.804267e+00 
2.700000e+01  8.136460e+00 
2.800000e+01  8.468652e+00 
2.900000e+01  8.800845e+00 
3.000000e+01  9.133038e+00 


==> Capacidad_asin_kappa0m1e4mu1p5_eqNakagami_m10.dat <==
x y 
0.000000e+00  -5.323186e-01 
1.000000e+00  -2.001258e-01 
2.000000e+00  1.320670e-01 
3.000000e+00  4.642598e-01 
4.000000e+00  7.964526e-01 
5.000000e+00  1.128645e+00 
6.000000e+00  1.460838e+00 
7.000000e+00  1.793031e+00 
8.000000e+00  2.125224e+00 
9.000000e+00  2.457417e+00 
1.000000e+01  2.789609e+00 
1.100000e+01  3.121802e+00 
1.200000e+01  3.453995e+00 
1.300000e+01  3.786188e+00 
1.400000e+01  4.118381e+00 
1.500000e+01  4.450574e+00 
1.600000e+01  4.782766e+00 
1.700000e+01  5.114959e+00 
1.800000e+01  5.447152e+00 
1.900000e+01  5.779345e+00 
2.000000e+01  6.111538e+00 
2.100000e+01  6.443730e+00 
2.200000e+01  6.775923e+00 
2.300000e+01  7.108116e+00 
2.400000e+01  7.440309e+00 
2.500000e+01  7.772502e+00 
2.600000e+01  8.104694e+00 
2.700000e+01  8.436887e+00 
2.800000e+01  8.769080e+00 
2.900000e+01  9.101273e+00 
3.000000e+01  9.433466e+00 


==> Capacidad_asin_kappa10m1e4mu1_eqRicianK10.dat <==
x y 
0.000000e+00  -1.375696e-01 
1.000000e+00  1.946232e-01 
2.000000e+00  5.268160e-01 
3.000000e+00  8.590088e-01 
4.000000e+00  1.191202e+00 
5.000000e+00  1.523394e+00 
6.000000e+00  1.855587e+00 
7.000000e+00  2.187780e+00 
8.000000e+00  2.519973e+00 
9.000000e+00  2.852166e+00 
1.000000e+01  3.184358e+00 
1.100000e+01  3.516551e+00 
1.200000e+01  3.848744e+00 
1.300000e+01  4.180937e+00 
1.400000e+01  4.513130e+00 
1.500000e+01  4.845323e+00 
1.600000e+01  5.177515e+00 
1.700000e+01  5.509708e+00 
1.800000e+01  5.841901e+00 
1.900000e+01  6.174094e+00 
2.000000e+01  6.506287e+00 
2.100000e+01  6.838479e+00 
2.200000e+01  7.170672e+00 
2.300000e+01  7.502865e+00 
2.400000e+01  7.835058e+00 
2.500000e+01  8.167251e+00 
2.600000e+01  8.499443e+00 
2.700000e+01  8.831636e+00 
2.800000e+01  9.163829e+00 
2.900000e+01  9.496022e+00 
3.000000e+01  9.828215e+00 


==> Capacidad_asin_kappa12m0p5mu1_eqHoytq0p2.dat <==
x y 
0.000000e+00  -1.363261e+00 
1.000000e+00  -1.031068e+00 
2.000000e+00  -6.988753e-01 
3.000000e+00  -3.666825e-01 
4.000000e+00  -3.448966e-02 
5.000000e+00  2.977032e-01 
6.000000e+00  6.298960e-01 
7.000000e+00  9.620888e-01 
8.000000e+00  1.294282e+00 
9.000000e+00  1.626474e+00 
1.000000e+01  1.958667e+00 
1.100000e+01  2.290860e+00 
1.200000e+01  2.623053e+00 
1.300000e+01  2.955246e+00 
1.400000e+01  3.287438e+00 
1.500000e+01  3.619631e+00 
1.600000e+01  3.951824e+00 
1.700000e+01  4.284017e+00 
1.800000e+01  4.616210e+00 
1.900000e+01  4.948402e+00 
2.000000e+01  5.280595e+00 
2.100000e+01  5.612788e+00 
2.200000e+01  5.944981e+00 
2.300000e+01  6.277174e+00 
2.400000e+01  6.609367e+00 
2.500000e+01  6.941559e+00 
2.600000e+01  7.273752e+00 
2.700000e+01  7.605945e+00 
2.800000e+01  7.938138e+00 
2.900000e+01  8.270331e+00 
3.000000e+01  8.602523e+00 


==> Capacidad_asin_kappa1p5m2p3mu1p2_eqkappamushadowed.dat <==
x y 
0.000000e+00  -5.937313e-01 
1.000000e+00  -2.615385e-01 
2.000000e+00  7.065427e-02 
3.000000e+00  4.028471e-01 
4.000000e+00  7.350399e-01 
5.000000e+00  1.067233e+00 
6.000000e+00  1.399426e+00 
7.000000e+00  1.731618e+00 
8.000000e+00  2.063811e+00 
9.000000e+00  2.396004e+00 
1.000000e+01  2.728197e+00 
1.100000e+01  3.060390e+00 
1.200000e+01  3.392582e+00 
1.300000e+01  3.724775e+00 
1.400000e+01  4.056968e+00 
1.500000e+01  4.389161e+00 
1.600000e+01  4.721354e+00 
1.700000e+01  5.053546e+00 
1.800000e+01  5.385739e+00 
1.900000e+01  5.717932e+00 
2.000000e+01  6.050125e+00 
2.100000e+01  6.382318e+00 
2.200000e+01  6.714510e+00 
2.300000e+01  7.046703e+00 
2.400000e+01  7.378896e+00 
2.500000e+01  7.711089e+00 
2.600000e+01  8.043282e+00 
2.700000e+01  8.375475e+00 
2.800000e+01  8.707667e+00 
2.900000e+01  9.039860e+00 
3.000000e+01  9.372053e+00 


==> Capacidad_asin_kappa2p7m1e4mu2p4eqkappamu.dat <==
x y 
0.000000e+00  -1.537193e-01 
1.000000e+00  1.784735e-01 
2.000000e+00  5.106663e-01 
3.000000e+00  8.428591e-01 
4.000000e+00  1.175052e+00 
5.000000e+00  1.507245e+00 
6.000000e+00  1.839438e+00 
7.000000e+00  2.171630e+00 
8.000000e+00  2.503823e+00 
9.000000e+00  2.836016e+00 
1.000000e+01  3.168209e+00 
1.100000e+01  3.500402e+00 
1.200000e+01  3.832594e+00 
1.300000e+01  4.164787e+00 
1.400000e+01  4.496980e+00 
1.500000e+01  4.829173e+00 
1.600000e+01  5.161366e+00 
1.700000e+01  5.493558e+00 
1.800000e+01  5.825751e+00 
1.900000e+01  6.157944e+00 
2.000000e+01  6.490137e+00 
2.100000e+01  6.822330e+00 
2.200000e+01  7.154522e+00 
2.300000e+01  7.486715e+00 
2.400000e+01  7.818908e+00 
2.500000e+01  8.151101e+00 
2.600000e+01  8.483294e+00 
2.700000e+01  8.815487e+00 
2.800000e+01  9.147679e+00 
2.900000e+01  9.479872e+00 
3.000000e+01  9.812065e+00 


==> Capacidad_kappa1p5m2p3mu1p2.dat <==
x y 
0.000000e+00  8.945565e-01 
1.000000e+00  1.044054e+00 
2.000000e+00  1.209430e+00 
3.000000e+00  1.390565e+00 
4.000000e+00  1.587087e+00 
5.000000e+00  1.798399e+00 
6.000000e+00  2.023717e+00 
7.000000e+00  2.262117e+00 
8.000000e+00  2.512573e+00 
9.000000e+00  2.774010e+00 
1.000000e+01  3.045331e+00 
1.100000e+01  3.325463e+00 
1.200000e+01  3.613369e+00 
1.300000e+01  3.908080e+00 
1.400000e+01  4.208696e+00 
1.500000e+01  4.514402e+00 
1.600000e+01  4.824465e+00 
1.700000e+01  5.138235e+00 
1.800000e+01  5.455143e+00 
1.900000e+01  5.774694e+00 
2.000000e+01  6.096460e+00 
2.100000e+01  6.420075e+00 
2.200000e+01  6.745228e+00 
2.300000e+01  7.071656e+00 
2.400000e+01  7.399138e+00 
2.500000e+01  7.727488e+00 
2.600000e+01  8.056552e+00 
2.700000e+01  8.386201e+00 
2.800000e+01  8.716328e+00 
2.900000e+01  9.046847e+00 
3.000000e+01  9.377684e+00 


==> Capacidad_kappa2p7mu2p4.dat <==
x y 
0.000000e+00  9.661032e-01 
1.000000e+00  1.133340e+00 
2.000000e+00  1.318601e+00 
3.000000e+00  1.521432e+00 
4.000000e+00  1.741022e+00 
5.000000e+00  1.976261e+00 
6.000000e+00  2.225826e+00 
7.000000e+00  2.488267e+00 
8.000000e+00  2.762084e+00 
9.000000e+00  3.045801e+00 
1.000000e+01  3.338016e+00 
1.100000e+01  3.637439e+00 
1.200000e+01  3.942909e+00 
1.300000e+01  4.253410e+00 
1.400000e+01  4.568060e+00 
1.500000e+01  4.886112e+00 
1.600000e+01  5.206936e+00 
1.700000e+01  5.530010e+00 
1.800000e+01  5.854902e+00 
1.900000e+01  6.181258e+00 
2.000000e+01  6.508790e+00 
2.100000e+01  6.837265e+00 
2.200000e+01  7.166495e+00 
2.300000e+01  7.496328e+00 
2.400000e+01  7.826642e+00 
2.500000e+01  8.157340e+00 
2.600000e+01  8.488344e+00 
2.700000e+01  8.819591e+00 
2.800000e+01  9.151033e+00 
2.900000e+01  9.482628e+00 
3.000000e+01  9.814346e+00 


==> Capacidad_one_q1e-3.dat <==
x y 
0.000000e+00  7.696107e-01 
1.000000e+00  8.899884e-01 
2.000000e+00  1.022486e+00 
3.000000e+00  1.167193e+00 
4.000000e+00  1.324071e+00 
5.000000e+00  1.492961e+00 
6.000000e+00  1.673598e+00 
7.000000e+00  1.865623e+00 
8.000000e+00  2.068603e+00 
9.000000e+00  2.282042e+00 
1.000000e+01  2.505403e+00 
1.100000e+01  2.738116e+00 
1.200000e+01  2.979596e+00 
1.300000e+01  3.229255e+00 
1.400000e+01  3.486505e+00 
1.500000e+01  3.750775e+00 
1.600000e+01  4.021510e+00 
1.700000e+01  4.298180e+00 
1.800000e+01  4.580281e+00 
1.900000e+01  4.867339e+00 
2.000000e+01  5.158908e+00 
2.100000e+01  5.454576e+00 
2.200000e+01  5.753959e+00 
2.300000e+01  6.056703e+00 
2.400000e+01  6.362485e+00 
2.500000e+01  6.671006e+00 
2.600000e+01  6.981996e+00 
2.700000e+01  7.295207e+00 
2.800000e+01  7.610414e+00 
2.900000e+01  7.927416e+00 
3.000000e+01  8.246027e+00 


==> Tparam0a1000_etamu0p5.dat <==
x y 
1.000000e-03  1.744357e+00 
2.000000e-03  1.709392e+00 
3.000000e-03  1.683205e+00 
4.000000e-03  1.661556e+00 
5.000000e-03  1.642804e+00 
6.000000e-03  1.626109e+00 
7.000000e-03  1.610970e+00 
8.000000e-03  1.597061e+00 
9.000000e-03  1.584158e+00 
1.000000e-02  1.572094e+00 
2.000000e-02  1.479652e+00 
3.000000e-02  1.414480e+00 
4.000000e-02  1.363261e+00 
5.000000e-02  1.320855e+00 
6.000000e-02  1.284637e+00 
7.000000e-02  1.253051e+00 
8.000000e-02  1.225089e+00 
9.000000e-02  1.200051e+00 
1.000000e-01  1.177431e+00 
2.000000e-01  1.029225e+00 
3.000000e-01  9.509640e-01 
4.000000e-01  9.040856e-01 
5.000000e-01  8.746021e-01 
6.000000e-01  8.558358e-01 
7.000000e-01  8.441117e-01 
8.000000e-01  8.372197e-01 
9.000000e-01  8.337463e-01 
1.000000e+00  8.327462e-01 
1.100000e+00  8.335647e-01 
1.200000e+00  8.357362e-01 
1.300000e+00  8.389219e-01 
1.400000e+00  8.428709e-01 
1.500000e+00  8.473945e-01 
1.600000e+00  8.523490e-01 
1.700000e+00  8.576239e-01 
1.800000e+00  8.631334e-01 
1.900000e+00  8.688104e-01 
2.000000e+00  8.746021e-01 
2.100000e+00  8.804666e-01 
2.200000e+00  8.863710e-01 
2.300000e+00  8.922889e-01 
2.400000e+00  8.981993e-01 
2.500000e+00  9.040856e-01 
2.600000e+00  9.099345e-01 
2.700000e+00  9.157356e-01 
2.800000e+00  9.214805e-01 
2.900000e+00  9.271628e-01 
3.000000e+00  9.327776e-01 
3.100000e+00  9.383210e-01 
3.200000e+00  9.437903e-01 
3.300000e+00  9.491835e-01 
3.400000e+00  9.544992e-01 
3.500000e+00  9.597367e-01 
3.600000e+00  9.648956e-01 
3.700000e+00  9.699758e-01 
3.800000e+00  9.749778e-01 
3.900000e+00  9.799021e-01 
4.000000e+00  9.847493e-01 
4.100000e+00  9.895203e-01 
4.200000e+00  9.942163e-01 
4.300000e+00  9.988383e-01 
4.400000e+00  1.003387e+00 
4.500000e+00  1.007865e+00 
4.600000e+00  1.012272e+00 
4.700000e+00  1.016610e+00 
4.800000e+00  1.020881e+00 
4.900000e+00  1.025085e+00 
5.000000e+00  1.029225e+00 
5.100000e+00  1.033301e+00 
5.200000e+00  1.037314e+00 
5.300000e+00  1.041267e+00 
5.400000e+00  1.045160e+00 
5.500000e+00  1.048994e+00 
5.600000e+00  1.052772e+00 
5.700000e+00  1.056493e+00 
5.800000e+00  1.060160e+00 
5.900000e+00  1.063774e+00 
6.000000e+00  1.067335e+00 
6.100000e+00  1.070845e+00 
6.200000e+00  1.074306e+00 
6.300000e+00  1.077717e+00 
6.400000e+00  1.081080e+00 
6.500000e+00  1.084397e+00 
6.600000e+00  1.087668e+00 
6.700000e+00  1.090894e+00 
6.800000e+00  1.094077e+00 
6.900000e+00  1.097216e+00 
7.000000e+00  1.100314e+00 
7.100000e+00  1.103370e+00 
7.200000e+00  1.106387e+00 
7.300000e+00  1.109364e+00 
7.400000e+00  1.112302e+00 
7.500000e+00  1.115203e+00 
7.600000e+00  1.118067e+00 
7.700000e+00  1.120894e+00 
7.800000e+00  1.123687e+00 
7.900000e+00  1.126444e+00 
8.000000e+00  1.129168e+00 
8.100000e+00  1.131858e+00 
8.200000e+00  1.134515e+00 
8.300000e+00  1.137141e+00 
8.400000e+00  1.139735e+00 
8.500000e+00  1.142298e+00 
8.600000e+00  1.144832e+00 
8.700000e+00  1.147335e+00 
8.800000e+00  1.149810e+00 
8.900000e+00  1.152256e+00 
9.000000e+00  1.154674e+00 
9.100000e+00  1.157065e+00 
9.200000e+00  1.159429e+00 
9.300000e+00  1.161767e+00 
9.400000e+00  1.164079e+00 
9.500000e+00  1.166365e+00 
9.600000e+00  1.168626e+00 
9.700000e+00  1.170863e+00 
9.800000e+00  1.173076e+00 
9.900000e+00  1.175265e+00 
1.000000e+01  1.177431e+00 
2.000000e+01  1.320855e+00 
3.000000e+01  1.396191e+00 
4.000000e+01  1.444816e+00 
5.000000e+01  1.479652e+00 
6.000000e+01  1.506248e+00 
7.000000e+01  1.527442e+00 
8.000000e+01  1.544865e+00 
9.000000e+01  1.559527e+00 
1.000000e+02  1.572094e+00 
2.000000e+02  1.642804e+00 
3.000000e+02  1.675591e+00 
4.000000e+02  1.695570e+00 
5.000000e+02  1.709392e+00 
6.000000e+02  1.719694e+00 
7.000000e+02  1.727759e+00 
8.000000e+02  1.734296e+00 
9.000000e+02  1.739737e+00 
1.000000e+03  1.744357e+00 


==> Tparam0a1000_etamu0p7.dat <==
x y 
1.000000e-03  1.216864e+00 
2.000000e-03  1.200728e+00 
3.000000e-03  1.187633e+00 
4.000000e-03  1.176260e+00 
5.000000e-03  1.166053e+00 
6.000000e-03  1.156710e+00 
7.000000e-03  1.148046e+00 
8.000000e-03  1.139935e+00 
9.000000e-03  1.132288e+00 
1.000000e-02  1.125036e+00 
2.000000e-02  1.066591e+00 
3.000000e-02  1.022795e+00 
4.000000e-02  9.871218e-01 
5.000000e-02  9.568485e-01 
6.000000e-02  9.305085e-01 
7.000000e-02  9.071993e-01 
8.000000e-02  8.863163e-01 
9.000000e-02  8.674300e-01 
1.000000e-01  8.502221e-01 
2.000000e-01  7.343980e-01 
3.000000e-01  6.713417e-01 
4.000000e-01  6.330221e-01 
5.000000e-01  6.087254e-01 
6.000000e-01  5.931849e-01 
7.000000e-01  5.834471e-01 
8.000000e-01  5.777124e-01 
9.000000e-01  5.748194e-01 
1.000000e+00  5.739860e-01 
1.100000e+00  5.746681e-01 
1.200000e+00  5.764770e-01 
1.300000e+00  5.791295e-01 
1.400000e+00  5.824152e-01 
1.500000e+00  5.861759e-01 
1.600000e+00  5.902912e-01 
1.700000e+00  5.946682e-01 
1.800000e+00  5.992350e-01 
1.900000e+00  6.039355e-01 
2.000000e+00  6.087254e-01 
2.100000e+00  6.135700e-01 
2.200000e+00  6.184416e-01 
2.300000e+00  6.233184e-01 
2.400000e+00  6.281832e-01 
2.500000e+00  6.330221e-01 
2.600000e+00  6.378244e-01 
2.700000e+00  6.425815e-01 
2.800000e+00  6.472867e-01 
2.900000e+00  6.519349e-01 
3.000000e+00  6.565223e-01 
3.100000e+00  6.610457e-01 
3.200000e+00  6.655033e-01 
3.300000e+00  6.698934e-01 
3.400000e+00  6.742153e-01 
3.500000e+00  6.784684e-01 
3.600000e+00  6.826528e-01 
3.700000e+00  6.867684e-01 
3.800000e+00  6.908159e-01 
3.900000e+00  6.947958e-01 
4.000000e+00  6.987090e-01 
4.100000e+00  7.025562e-01 
4.200000e+00  7.063385e-01 
4.300000e+00  7.100571e-01 
4.400000e+00  7.137129e-01 
4.500000e+00  7.173072e-01 
4.600000e+00  7.208411e-01 
4.700000e+00  7.243160e-01 
4.800000e+00  7.277329e-01 
4.900000e+00  7.310932e-01 
5.000000e+00  7.343980e-01 
5.100000e+00  7.376487e-01 
5.200000e+00  7.408462e-01 
5.300000e+00  7.439920e-01 
5.400000e+00  7.470871e-01 
5.500000e+00  7.501326e-01 
5.600000e+00  7.531298e-01 
5.700000e+00  7.560797e-01 
5.800000e+00  7.589834e-01 
5.900000e+00  7.618419e-01 
6.000000e+00  7.646564e-01 
6.100000e+00  7.674277e-01 
6.200000e+00  7.701570e-01 
6.300000e+00  7.728451e-01 
6.400000e+00  7.754930e-01 
6.500000e+00  7.781016e-01 
6.600000e+00  7.806718e-01 
6.700000e+00  7.832045e-01 
6.800000e+00  7.857005e-01 
6.900000e+00  7.881606e-01 
7.000000e+00  7.905856e-01 
7.100000e+00  7.929763e-01 
7.200000e+00  7.953335e-01 
7.300000e+00  7.976579e-01 
7.400000e+00  7.999502e-01 
7.500000e+00  8.022111e-01 
7.600000e+00  8.044412e-01 
7.700000e+00  8.066413e-01 
7.800000e+00  8.088120e-01 
7.900000e+00  8.109539e-01 
8.000000e+00  8.130676e-01 
8.100000e+00  8.151537e-01 
8.200000e+00  8.172127e-01 
8.300000e+00  8.192453e-01 
8.400000e+00  8.212519e-01 
8.500000e+00  8.232331e-01 
8.600000e+00  8.251894e-01 
8.700000e+00  8.271214e-01 
8.800000e+00  8.290294e-01 
8.900000e+00  8.309140e-01 
9.000000e+00  8.327757e-01 
9.100000e+00  8.346148e-01 
9.200000e+00  8.364318e-01 
9.300000e+00  8.382272e-01 
9.400000e+00  8.400013e-01 
9.500000e+00  8.417546e-01 
9.600000e+00  8.434875e-01 
9.700000e+00  8.452003e-01 
9.800000e+00  8.468935e-01 
9.900000e+00  8.485673e-01 
1.000000e+01  8.502221e-01 
2.000000e+01  9.568485e-01 
3.000000e+01  1.010175e+00 
4.000000e+01  1.043418e+00 
5.000000e+01  1.066591e+00 
6.000000e+01  1.083886e+00 
7.000000e+01  1.097403e+00 
8.000000e+01  1.108327e+00 
9.000000e+01  1.117381e+00 
1.000000e+02  1.125036e+00 
2.000000e+02  1.166053e+00 
3.000000e+02  1.183687e+00 
4.000000e+02  1.193913e+00 
5.000000e+02  1.200728e+00 
6.000000e+02  1.205656e+00 
7.000000e+02  1.209416e+00 
8.000000e+02  1.212398e+00 
9.000000e+02  1.214832e+00 
1.000000e+03  1.216864e+00 


==> Tparam0a1000_etamu1.dat <==
x y 
1.000000e-03  8.242124e-01 
2.000000e-03  8.176612e-01 
3.000000e-03  8.118497e-01 
4.000000e-03  8.065143e-01 
5.000000e-03  8.015303e-01 
6.000000e-03  7.968242e-01 
7.000000e-03  7.923476e-01 
8.000000e-03  7.880661e-01 
9.000000e-03  7.839542e-01 
1.000000e-02  7.799918e-01 
2.000000e-02  7.461346e-01 
3.000000e-02  7.189299e-01 
4.000000e-02  6.958357e-01 
5.000000e-02  6.756656e-01 
6.000000e-02  6.577321e-01 
7.000000e-02  6.415881e-01 
8.000000e-02  6.269204e-01 
9.000000e-02  6.134987e-01 
1.000000e-01  6.011466e-01 
2.000000e-01  5.152986e-01 
3.000000e-01  4.668440e-01 
4.000000e-01  4.368876e-01 
5.000000e-01  4.177087e-01 
6.000000e-01  4.053697e-01 
7.000000e-01  3.976102e-01 
8.000000e-01  3.930307e-01 
9.000000e-01  3.907178e-01 
1.000000e+00  3.900511e-01 
1.100000e+00  3.905967e-01 
1.200000e+00  3.920433e-01 
1.300000e+00  3.941630e-01 
1.400000e+00  3.967867e-01 
1.500000e+00  3.997868e-01 
1.600000e+00  4.030661e-01 
1.700000e+00  4.065498e-01 
1.800000e+00  4.101800e-01 
1.900000e+00  4.139114e-01 
2.000000e+00  4.177087e-01 
2.100000e+00  4.215439e-01 
2.200000e+00  4.253950e-01 
2.300000e+00  4.292446e-01 
2.400000e+00  4.330791e-01 
2.500000e+00  4.368876e-01 
2.600000e+00  4.406617e-01 
2.700000e+00  4.443947e-01 
2.800000e+00  4.480816e-01 
2.900000e+00  4.517185e-01 
3.000000e+00  4.553024e-01 
3.100000e+00  4.588313e-01 
3.200000e+00  4.623036e-01 
3.300000e+00  4.657185e-01 
3.400000e+00  4.690755e-01 
3.500000e+00  4.723743e-01 
3.600000e+00  4.756151e-01 
3.700000e+00  4.787982e-01 
3.800000e+00  4.819242e-01 
3.900000e+00  4.849938e-01 
4.000000e+00  4.880076e-01 
4.100000e+00  4.909666e-01 
4.200000e+00  4.938718e-01 
4.300000e+00  4.967241e-01 
4.400000e+00  4.995246e-01 
4.500000e+00  5.022742e-01 
4.600000e+00  5.049742e-01 
4.700000e+00  5.076255e-01 
4.800000e+00  5.102293e-01 
4.900000e+00  5.127866e-01 
5.000000e+00  5.152986e-01 
5.100000e+00  5.177662e-01 
5.200000e+00  5.201905e-01 
5.300000e+00  5.225725e-01 
5.400000e+00  5.249134e-01 
5.500000e+00  5.272139e-01 
5.600000e+00  5.294752e-01 
5.700000e+00  5.316981e-01 
5.800000e+00  5.338837e-01 
5.900000e+00  5.360327e-01 
6.000000e+00  5.381461e-01 
6.100000e+00  5.402247e-01 
6.200000e+00  5.422694e-01 
6.300000e+00  5.442810e-01 
6.400000e+00  5.462603e-01 
6.500000e+00  5.482080e-01 
6.600000e+00  5.501249e-01 
6.700000e+00  5.520118e-01 
6.800000e+00  5.538692e-01 
6.900000e+00  5.556980e-01 
7.000000e+00  5.574988e-01 
7.100000e+00  5.592722e-01 
7.200000e+00  5.610188e-01 
7.300000e+00  5.627394e-01 
7.400000e+00  5.644344e-01 
7.500000e+00  5.661045e-01 
7.600000e+00  5.677502e-01 
7.700000e+00  5.693720e-01 
7.800000e+00  5.709706e-01 
7.900000e+00  5.725463e-01 
8.000000e+00  5.740998e-01 
8.100000e+00  5.756314e-01 
8.200000e+00  5.771417e-01 
8.300000e+00  5.786311e-01 
8.400000e+00  5.801001e-01 
8.500000e+00  5.815491e-01 
8.600000e+00  5.829786e-01 
8.700000e+00  5.843888e-01 
8.800000e+00  5.857804e-01 
8.900000e+00  5.871535e-01 
9.000000e+00  5.885086e-01 
9.100000e+00  5.898462e-01 
9.200000e+00  5.911664e-01 
9.300000e+00  5.924697e-01 
9.400000e+00  5.937565e-01 
9.500000e+00  5.950270e-01 
9.600000e+00  5.962815e-01 
9.700000e+00  5.975205e-01 
9.800000e+00  5.987441e-01 
9.900000e+00  5.999527e-01 
1.000000e+01  6.011466e-01 
2.000000e+01  6.756656e-01 
3.000000e+01  7.108488e-01 
4.000000e+01  7.319104e-01 
5.000000e+01  7.461346e-01 
6.000000e+01  7.564761e-01 
7.000000e+01  7.643801e-01 
8.000000e+01  7.706437e-01 
9.000000e+01  7.757456e-01 
1.000000e+02  7.799918e-01 
2.000000e+02  8.015303e-01 
3.000000e+02  8.100260e-01 
4.000000e+02  8.146846e-01 
5.000000e+02  8.176612e-01 
6.000000e+02  8.197416e-01 
7.000000e+02  8.212847e-01 
8.000000e+02  8.224785e-01 
9.000000e+02  8.234320e-01 
1.000000e+03  8.242124e-01 


==> Tparam0a1000_etamu1p5.dat <==
x y 
1.000000e-03  5.296654e-01 
2.000000e-03  5.271922e-01 
3.000000e-03  5.248293e-01 
4.000000e-03  5.225520e-01 
5.000000e-03  5.203461e-01 
6.000000e-03  5.182022e-01 
7.000000e-03  5.161133e-01 
8.000000e-03  5.140742e-01 
9.000000e-03  5.120805e-01 
1.000000e-02  5.101288e-01 
2.000000e-02  4.924290e-01 
3.000000e-02  4.771450e-01 
4.000000e-02  4.635819e-01 
5.000000e-02  4.513569e-01 
6.000000e-02  4.402225e-01 
7.000000e-02  4.300040e-01 
8.000000e-02  4.205711e-01 
9.000000e-02  4.118229e-01 
1.000000e-01  4.036785e-01 
2.000000e-01  3.449016e-01 
3.000000e-01  3.102858e-01 
4.000000e-01  2.884392e-01 
5.000000e-01  2.742875e-01 
6.000000e-01  2.651180e-01 
7.000000e-01  2.593264e-01 
8.000000e-01  2.558994e-01 
9.000000e-01  2.541660e-01 
1.000000e+00  2.536661e-01 
1.100000e+00  2.540753e-01 
1.200000e+00  2.551596e-01 
1.300000e+00  2.567474e-01 
1.400000e+00  2.587107e-01 
1.500000e+00  2.609530e-01 
1.600000e+00  2.634006e-01 
1.700000e+00  2.659971e-01 
1.800000e+00  2.686986e-01 
1.900000e+00  2.714710e-01 
2.000000e+00  2.742875e-01 
2.100000e+00  2.771273e-01 
2.200000e+00  2.799740e-01 
2.300000e+00  2.828146e-01 
2.400000e+00  2.856390e-01 
2.500000e+00  2.884392e-01 
2.600000e+00  2.912092e-01 
2.700000e+00  2.939441e-01 
2.800000e+00  2.966404e-01 
2.900000e+00  2.992954e-01 
3.000000e+00  3.019071e-01 
3.100000e+00  3.044741e-01 
3.200000e+00  3.069955e-01 
3.300000e+00  3.094709e-01 
3.400000e+00  3.119001e-01 
3.500000e+00  3.142830e-01 
3.600000e+00  3.166201e-01 
3.700000e+00  3.189116e-01 
3.800000e+00  3.211583e-01 
3.900000e+00  3.233607e-01 
4.000000e+00  3.255195e-01 
4.100000e+00  3.276356e-01 
4.200000e+00  3.297098e-01 
4.300000e+00  3.317429e-01 
4.400000e+00  3.337359e-01 
4.500000e+00  3.356897e-01 
4.600000e+00  3.376051e-01 
4.700000e+00  3.394831e-01 
4.800000e+00  3.413246e-01 
4.900000e+00  3.431305e-01 
5.000000e+00  3.449016e-01 
5.100000e+00  3.466389e-01 
5.200000e+00  3.483431e-01 
5.300000e+00  3.500152e-01 
5.400000e+00  3.516560e-01 
5.500000e+00  3.532661e-01 
5.600000e+00  3.548466e-01 
5.700000e+00  3.563980e-01 
5.800000e+00  3.579212e-01 
5.900000e+00  3.594169e-01 
6.000000e+00  3.608857e-01 
6.100000e+00  3.623284e-01 
6.200000e+00  3.637456e-01 
6.300000e+00  3.651380e-01 
6.400000e+00  3.665062e-01 
6.500000e+00  3.678508e-01 
6.600000e+00  3.691724e-01 
6.700000e+00  3.704716e-01 
6.800000e+00  3.717489e-01 
6.900000e+00  3.730049e-01 
7.000000e+00  3.742401e-01 
7.100000e+00  3.754549e-01 
7.200000e+00  3.766500e-01 
7.300000e+00  3.778258e-01 
7.400000e+00  3.789827e-01 
7.500000e+00  3.801212e-01 
7.600000e+00  3.812417e-01 
7.700000e+00  3.823446e-01 
7.800000e+00  3.834304e-01 
7.900000e+00  3.844995e-01 
8.000000e+00  3.855522e-01 
8.100000e+00  3.865890e-01 
8.200000e+00  3.876101e-01 
8.300000e+00  3.886160e-01 
8.400000e+00  3.896069e-01 
8.500000e+00  3.905833e-01 
8.600000e+00  3.915454e-01 
8.700000e+00  3.924935e-01 
8.800000e+00  3.934280e-01 
8.900000e+00  3.943492e-01 
9.000000e+00  3.952573e-01 
9.100000e+00  3.961527e-01 
9.200000e+00  3.970355e-01 
9.300000e+00  3.979061e-01 
9.400000e+00  3.987647e-01 
9.500000e+00  3.996116e-01 
9.600000e+00  4.004470e-01 
9.700000e+00  4.012712e-01 
9.800000e+00  4.020844e-01 
9.900000e+00  4.028867e-01 
1.000000e+01  4.036785e-01 
2.000000e+01  4.513569e-01 
3.000000e+01  4.724556e-01 
4.000000e+01  4.845394e-01 
5.000000e+01  4.924290e-01 
6.000000e+01  4.980097e-01 
7.000000e+01  5.021774e-01 
8.000000e+01  5.054149e-01 
9.000000e+01  5.080059e-01 
1.000000e+02  5.101288e-01 
2.000000e+02  5.203461e-01 
3.000000e+02  5.240615e-01 
4.000000e+02  5.259989e-01 
5.000000e+02  5.271922e-01 
6.000000e+02  5.280026e-01 
7.000000e+02  5.285895e-01 
8.000000e+02  5.290346e-01 
9.000000e+02  5.293839e-01 
1.000000e+03  5.296654e-01 


==> Tparam0a1000_etamu20.dat <==
x y 
1.000000e-03  3.629210e-02 
2.000000e-03  3.621666e-02 
3.000000e-03  3.614154e-02 
4.000000e-03  3.606675e-02 
5.000000e-03  3.599228e-02 
6.000000e-03  3.591814e-02 
7.000000e-03  3.584431e-02 
8.000000e-03  3.577080e-02 
9.000000e-03  3.569760e-02 
1.000000e-02  3.562472e-02 
2.000000e-02  3.491285e-02 
3.000000e-02  3.423070e-02 
4.000000e-02  3.357681e-02 
5.000000e-02  3.294984e-02 
6.000000e-02  3.234850e-02 
7.000000e-02  3.177158e-02 
8.000000e-02  3.121795e-02 
9.000000e-02  3.068654e-02 
1.000000e-01  3.017632e-02 
2.000000e-01  2.605374e-02 
3.000000e-01  2.326274e-02 
4.000000e-01  2.136134e-02 
5.000000e-01  2.007134e-02 
6.000000e-01  1.921085e-02 
7.000000e-01  1.865733e-02 
8.000000e-01  1.832613e-02 
9.000000e-01  1.815756e-02 
1.000000e+00  1.810882e-02 
1.100000e+00  1.814872e-02 
1.200000e+00  1.825427e-02 
1.300000e+00  1.840833e-02 
1.400000e+00  1.859802e-02 
1.500000e+00  1.881356e-02 
1.600000e+00  1.904752e-02 
1.700000e+00  1.929419e-02 
1.800000e+00  1.954917e-02 
1.900000e+00  1.980909e-02 
2.000000e+00  2.007134e-02 
2.100000e+00  2.022928e-02 
2.200000e+00  2.053641e-02 
2.300000e+00  2.081066e-02 
2.400000e+00  2.110550e-02 
2.500000e+00  2.136180e-02 
2.600000e+00  2.160189e-02 
2.700000e+00  2.185011e-02 
2.800000e+00  2.208792e-02 
2.900000e+00  2.231979e-02 
3.000000e+00  2.254636e-02 
3.100000e+00  2.276755e-02 
3.200000e+00  2.298333e-02 
3.300000e+00  2.319377e-02 
3.400000e+00  2.339892e-02 
3.500000e+00  2.359887e-02 
3.600000e+00  2.379372e-02 
3.700000e+00  2.398357e-02 
3.800000e+00  2.416854e-02 
3.900000e+00  2.434877e-02 
4.000000e+00  2.452436e-02 
4.100000e+00  2.469545e-02 
4.200000e+00  2.486218e-02 
4.300000e+00  2.502466e-02 
4.400000e+00  2.518303e-02 
4.500000e+00  2.533742e-02 
4.600000e+00  2.548793e-02 
4.700000e+00  2.563471e-02 
4.800000e+00  2.577786e-02 
4.900000e+00  2.591750e-02 
5.000000e+00  2.605374e-02 
5.100000e+00  2.618670e-02 
5.200000e+00  2.631646e-02 
5.300000e+00  2.644315e-02 
5.400000e+00  2.656685e-02 
5.500000e+00  2.668766e-02 
5.600000e+00  2.680567e-02 
5.700000e+00  2.692097e-02 
5.800000e+00  2.703364e-02 
5.900000e+00  2.714378e-02 
6.000000e+00  2.725145e-02 
6.100000e+00  2.735673e-02 
6.200000e+00  2.745970e-02 
6.300000e+00  2.756043e-02 
6.400000e+00  2.765898e-02 
6.500000e+00  2.775543e-02 
6.600000e+00  2.784983e-02 
6.700000e+00  2.794225e-02 
6.800000e+00  2.803275e-02 
6.900000e+00  2.812138e-02 
7.000000e+00  2.820820e-02 
7.100000e+00  2.829325e-02 
7.200000e+00  2.837660e-02 
7.300000e+00  2.845829e-02 
7.400000e+00  2.853837e-02 
7.500000e+00  2.861688e-02 
7.600000e+00  2.869387e-02 
7.700000e+00  2.876938e-02 
7.800000e+00  2.884345e-02 
7.900000e+00  2.891611e-02 
8.000000e+00  2.898742e-02 
8.100000e+00  2.905740e-02 
8.200000e+00  2.912610e-02 
8.300000e+00  2.919354e-02 
8.400000e+00  2.925975e-02 
8.500000e+00  2.932478e-02 
8.600000e+00  2.938865e-02 
8.700000e+00  2.945139e-02 
8.800000e+00  2.951303e-02 
8.900000e+00  2.957360e-02 
9.000000e+00  2.963313e-02 
9.100000e+00  2.969164e-02 
9.200000e+00  2.974915e-02 
9.300000e+00  2.980570e-02 
9.400000e+00  2.986130e-02 
9.500000e+00  2.991598e-02 
9.600000e+00  2.996976e-02 
9.700000e+00  3.002267e-02 
9.800000e+00  3.007472e-02 
9.900000e+00  3.012593e-02 
1.000000e+01  3.017632e-02 
2.000000e+01  3.294984e-02 
3.000000e+01  3.400966e-02 
4.000000e+01  3.456815e-02 
5.000000e+01  3.491285e-02 
6.000000e+01  3.514676e-02 
7.000000e+01  3.531590e-02 
8.000000e+01  3.544388e-02 
9.000000e+01  3.554411e-02 
1.000000e+02  3.562472e-02 
2.000000e+02  3.599228e-02 
3.000000e+02  3.611658e-02 
4.000000e+02  3.617906e-02 
5.000000e+02  3.621666e-02 
6.000000e+02  3.624177e-02 
7.000000e+02  3.625972e-02 
8.000000e+02  3.627320e-02 
9.000000e+02  3.628370e-02 
1.000000e+03  3.629210e-02 


==> Tparam0a1000_etamu3.dat <==
x y 
1.000000e-03  2.529483e-01 
2.000000e-03  2.522374e-01 
3.000000e-03  2.515330e-01 
4.000000e-03  2.508351e-01 
5.000000e-03  2.501434e-01 
6.000000e-03  2.494578e-01 
7.000000e-03  2.487781e-01 
8.000000e-03  2.481042e-01 
9.000000e-03  2.474359e-01 
1.000000e-02  2.467732e-01 
2.000000e-02  2.404292e-01 
3.000000e-02  2.345444e-01 
4.000000e-02  2.290580e-01 
5.000000e-02  2.239236e-01 
6.000000e-02  2.191045e-01 
7.000000e-02  2.145702e-01 
8.000000e-02  2.102950e-01 
9.000000e-02  2.062570e-01 
1.000000e-01  2.024371e-01 
2.000000e-01  1.733096e-01 
3.000000e-01  1.550213e-01 
4.000000e-01  1.430968e-01 
5.000000e-01  1.352245e-01 
6.000000e-01  1.300640e-01 
7.000000e-01  1.267810e-01 
8.000000e-01  1.248298e-01 
9.000000e-01  1.238406e-01 
1.000000e+00  1.235550e-01 
1.100000e+00  1.237888e-01 
1.200000e+00  1.244078e-01 
1.300000e+00  1.253132e-01 
1.400000e+00  1.264309e-01 
1.500000e+00  1.277048e-01 
1.600000e+00  1.290924e-01 
1.700000e+00  1.305607e-01 
1.800000e+00  1.320846e-01 
1.900000e+00  1.336443e-01 
2.000000e+00  1.352245e-01 
2.100000e+00  1.368133e-01 
2.200000e+00  1.384014e-01 
2.300000e+00  1.399815e-01 
2.400000e+00  1.415481e-01 
2.500000e+00  1.430968e-01 
2.600000e+00  1.446243e-01 
2.700000e+00  1.461281e-01 
2.800000e+00  1.476064e-01 
2.900000e+00  1.490578e-01 
3.000000e+00  1.504815e-01 
3.100000e+00  1.518769e-01 
3.200000e+00  1.532436e-01 
3.300000e+00  1.545817e-01 
3.400000e+00  1.558910e-01 
3.500000e+00  1.571720e-01 
3.600000e+00  1.584249e-01 
3.700000e+00  1.596501e-01 
3.800000e+00  1.608481e-01 
3.900000e+00  1.620194e-01 
4.000000e+00  1.631645e-01 
4.100000e+00  1.642840e-01 
4.200000e+00  1.653786e-01 
4.300000e+00  1.664489e-01 
4.400000e+00  1.674954e-01 
4.500000e+00  1.685187e-01 
4.600000e+00  1.695195e-01 
4.700000e+00  1.704984e-01 
4.800000e+00  1.714560e-01 
4.900000e+00  1.723929e-01 
5.000000e+00  1.733096e-01 
5.100000e+00  1.742066e-01 
5.200000e+00  1.750847e-01 
5.300000e+00  1.759442e-01 
5.400000e+00  1.767857e-01 
5.500000e+00  1.776098e-01 
5.600000e+00  1.784168e-01 
5.700000e+00  1.792074e-01 
5.800000e+00  1.799819e-01 
5.900000e+00  1.807408e-01 
6.000000e+00  1.814845e-01 
6.100000e+00  1.822135e-01 
6.200000e+00  1.829281e-01 
6.300000e+00  1.836289e-01 
6.400000e+00  1.843160e-01 
6.500000e+00  1.849900e-01 
6.600000e+00  1.856512e-01 
6.700000e+00  1.862998e-01 
6.800000e+00  1.869364e-01 
6.900000e+00  1.875611e-01 
7.000000e+00  1.881743e-01 
7.100000e+00  1.887764e-01 
7.200000e+00  1.893675e-01 
7.300000e+00  1.899480e-01 
7.400000e+00  1.905182e-01 
7.500000e+00  1.910783e-01 
7.600000e+00  1.916286e-01 
7.700000e+00  1.921693e-01 
7.800000e+00  1.927007e-01 
7.900000e+00  1.932230e-01 
8.000000e+00  1.937364e-01 
8.100000e+00  1.942412e-01 
8.200000e+00  1.947375e-01 
8.300000e+00  1.952257e-01 
8.400000e+00  1.957058e-01 
8.500000e+00  1.961780e-01 
8.600000e+00  1.966426e-01 
8.700000e+00  1.970998e-01 
8.800000e+00  1.975497e-01 
8.900000e+00  1.979924e-01 
9.000000e+00  1.984282e-01 
9.100000e+00  1.988572e-01 
9.200000e+00  1.992796e-01 
9.300000e+00  1.996955e-01 
9.400000e+00  2.001051e-01 
9.500000e+00  2.005084e-01 
9.600000e+00  2.009057e-01 
9.700000e+00  2.012971e-01 
9.800000e+00  2.016827e-01 
9.900000e+00  2.020627e-01 
1.000000e+01  2.024371e-01 
2.000000e+01  2.239236e-01 
3.000000e+01  2.326739e-01 
4.000000e+01  2.374336e-01 
5.000000e+01  2.404292e-01 
6.000000e+01  2.424892e-01 
7.000000e+01  2.439933e-01 
8.000000e+01  2.451400e-01 
9.000000e+01  2.460432e-01 
1.000000e+02  2.467732e-01 
2.000000e+02  2.501434e-01 
3.000000e+02  2.512997e-01 
4.000000e+02  2.518844e-01 
5.000000e+02  2.522374e-01 
6.000000e+02  2.524736e-01 
7.000000e+02  2.526428e-01 
8.000000e+02  2.527699e-01 
9.000000e+02  2.528690e-01 
1.000000e+03  2.529483e-01 


==> Tparam_mu0p5.dat <==
x y 
0.000000e+00  1.832746e+00 
1.000000e-01  1.828353e+00 
2.000000e-01  1.816608e+00 
3.000000e-01  1.799251e+00 
4.000000e-01  1.777600e+00 
5.000000e-01  1.752671e+00 
6.000000e-01  1.725260e+00 
7.000000e-01  1.695994e+00 
8.000000e-01  1.665373e+00 
9.000000e-01  1.633797e+00 
1.000000e+00  1.601592e+00 
1.100000e+00  1.569018e+00 
1.200000e+00  1.536290e+00 
1.300000e+00  1.503580e+00 
1.400000e+00  1.471029e+00 
1.500000e+00  1.438751e+00 
1.600000e+00  1.406839e+00 
1.700000e+00  1.375367e+00 
1.800000e+00  1.344396e+00 
1.900000e+00  1.313972e+00 
2.000000e+00  1.284131e+00 
2.100000e+00  1.254902e+00 
2.200000e+00  1.226306e+00 
2.300000e+00  1.198357e+00 
2.400000e+00  1.171064e+00 
2.500000e+00  1.144433e+00 
2.600000e+00  1.118465e+00 
2.700000e+00  1.093158e+00 
2.800000e+00  1.068509e+00 
2.900000e+00  1.044511e+00 
3.000000e+00  1.021156e+00 
3.100000e+00  9.984349e-01 
3.200000e+00  9.763375e-01 
3.300000e+00  9.548521e-01 
3.400000e+00  9.339665e-01 
3.500000e+00  9.136680e-01 
3.600000e+00  8.939434e-01 
3.700000e+00  8.747790e-01 
3.800000e+00  8.561613e-01 
3.900000e+00  8.380762e-01 
4.000000e+00  8.205100e-01 
4.100000e+00  8.034486e-01 
4.200000e+00  7.868784e-01 
4.300000e+00  7.707854e-01 
4.400000e+00  7.551562e-01 
4.500000e+00  7.399774e-01 
4.600000e+00  7.252358e-01 
4.700000e+00  7.109184e-01 
4.800000e+00  6.970126e-01 
4.900000e+00  6.835059e-01 
5.000000e+00  6.703862e-01 
5.100000e+00  6.576416e-01 
5.200000e+00  6.452605e-01 
5.300000e+00  6.332315e-01 
5.400000e+00  6.215438e-01 
5.500000e+00  6.101866e-01 
5.600000e+00  5.991495e-01 
5.700000e+00  5.884225e-01 
5.800000e+00  5.779955e-01 
5.900000e+00  5.678593e-01 
6.000000e+00  5.580044e-01 
6.100000e+00  5.484219e-01 
6.200000e+00  5.391032e-01 
6.300000e+00  5.300399e-01 
6.400000e+00  5.212236e-01 
6.500000e+00  5.126467e-01 
6.600000e+00  5.043013e-01 
6.700000e+00  4.961802e-01 
6.800000e+00  4.882761e-01 
6.900000e+00  4.805821e-01 
7.000000e+00  4.730916e-01 
7.100000e+00  4.657979e-01 
7.200000e+00  4.586950e-01 
7.300000e+00  4.517767e-01 
7.400000e+00  4.450371e-01 
7.500000e+00  4.384707e-01 
7.600000e+00  4.320719e-01 
7.700000e+00  4.258354e-01 
7.800000e+00  4.197562e-01 
7.900000e+00  4.138292e-01 
8.000000e+00  4.080499e-01 
8.100000e+00  4.024134e-01 
8.200000e+00  3.969154e-01 
8.300000e+00  3.915516e-01 
8.400000e+00  3.863178e-01 
8.500000e+00  3.812101e-01 
8.600000e+00  3.762245e-01 
8.700000e+00  3.713573e-01 
8.800000e+00  3.666048e-01 
8.900000e+00  3.619637e-01 
9.000000e+00  3.574304e-01 
9.100000e+00  3.530019e-01 
9.200000e+00  3.486748e-01 
9.300000e+00  3.444461e-01 
9.400000e+00  3.403130e-01 
9.500000e+00  3.362726e-01 
9.600000e+00  3.323221e-01 
9.700000e+00  3.284588e-01 
9.800000e+00  3.246803e-01 
9.900000e+00  3.209840e-01 
1.000000e+01  3.173676e-01 
1.010000e+01  3.138286e-01 
1.020000e+01  3.103650e-01 
1.030000e+01  3.069745e-01 
1.040000e+01  3.036550e-01 
1.050000e+01  3.004046e-01 
1.060000e+01  2.972212e-01 
1.070000e+01  2.941030e-01 
1.080000e+01  2.910481e-01 
1.090000e+01  2.880549e-01 
1.100000e+01  2.851214e-01 
1.110000e+01  2.822463e-01 
1.120000e+01  2.794277e-01 
1.130000e+01  2.766642e-01 
1.140000e+01  2.739543e-01 
1.150000e+01  2.712965e-01 
1.160000e+01  2.686894e-01 
1.170000e+01  2.661317e-01 
1.180000e+01  2.636221e-01 
1.190000e+01  2.611592e-01 
1.200000e+01  2.587419e-01 
1.210000e+01  2.563690e-01 
1.220000e+01  2.540392e-01 
1.230000e+01  2.517516e-01 
1.240000e+01  2.495049e-01 
1.250000e+01  2.472983e-01 
1.260000e+01  2.451305e-01 
1.270000e+01  2.430007e-01 
1.280000e+01  2.409080e-01 
1.290000e+01  2.388513e-01 
1.300000e+01  2.368298e-01 
1.310000e+01  2.348426e-01 
1.320000e+01  2.328888e-01 
1.330000e+01  2.309678e-01 
1.340000e+01  2.290786e-01 
1.350000e+01  2.272205e-01 
1.360000e+01  2.253927e-01 
1.370000e+01  2.235946e-01 
1.380000e+01  2.218253e-01 
1.390000e+01  2.200844e-01 
1.400000e+01  2.183710e-01 
1.410000e+01  2.166846e-01 
1.420000e+01  2.150244e-01 
1.430000e+01  2.133900e-01 
1.440000e+01  2.117808e-01 
1.450000e+01  2.101961e-01 
1.460000e+01  2.086353e-01 
1.470000e+01  2.070981e-01 
1.480000e+01  2.055838e-01 
1.490000e+01  2.040919e-01 
1.500000e+01  2.026220e-01 
1.510000e+01  2.011736e-01 
1.520000e+01  1.997461e-01 
1.530000e+01  1.983392e-01 
1.540000e+01  1.969524e-01 
1.550000e+01  1.955853e-01 
1.560000e+01  1.942374e-01 
1.570000e+01  1.929084e-01 
1.580000e+01  1.915979e-01 
1.590000e+01  1.903054e-01 
1.600000e+01  1.890306e-01 
1.610000e+01  1.877732e-01 
1.620000e+01  1.865327e-01 
1.630000e+01  1.853089e-01 
1.640000e+01  1.841014e-01 
1.650000e+01  1.829099e-01 
1.660000e+01  1.817340e-01 
1.670000e+01  1.805735e-01 
1.680000e+01  1.794281e-01 
1.690000e+01  1.782974e-01 
1.700000e+01  1.771811e-01 
1.710000e+01  1.760791e-01 
1.720000e+01  1.749910e-01 
1.730000e+01  1.739165e-01 
1.740000e+01  1.728554e-01 
1.750000e+01  1.718075e-01 
1.760000e+01  1.707724e-01 
1.770000e+01  1.697500e-01 
1.780000e+01  1.687401e-01 
1.790000e+01  1.677423e-01 
1.800000e+01  1.667565e-01 
1.810000e+01  1.657824e-01 
1.820000e+01  1.648199e-01 
1.830000e+01  1.638687e-01 
1.840000e+01  1.629287e-01 
1.850000e+01  1.619996e-01 
1.860000e+01  1.610812e-01 
1.870000e+01  1.601734e-01 
1.880000e+01  1.592759e-01 
1.890000e+01  1.583887e-01 
1.900000e+01  1.575114e-01 
1.910000e+01  1.566441e-01 
1.920000e+01  1.557863e-01 
1.930000e+01  1.549381e-01 
1.940000e+01  1.540993e-01 
1.950000e+01  1.532696e-01 
1.960000e+01  1.524490e-01 
1.970000e+01  1.516372e-01 
1.980000e+01  1.508343e-01 
1.990000e+01  1.500399e-01 
2.000000e+01  1.492540e-01 


==> Tparam_mu0p5m0p5.dat <==
x y 
0.000000e+00  1.832746e+00 
1.000000e-01  1.832746e+00 
2.000000e-01  1.832746e+00 
3.000000e-01  1.832746e+00 
4.000000e-01  1.832746e+00 
5.000000e-01  1.832746e+00 
6.000000e-01  1.832746e+00 
7.000000e-01  1.832746e+00 
8.000000e-01  1.832746e+00 
9.000000e-01  1.832746e+00 
1.000000e+00  1.832746e+00 
1.100000e+00  1.832746e+00 
1.200000e+00  1.832746e+00 
1.300000e+00  1.832746e+00 
1.400000e+00  1.832746e+00 
1.500000e+00  1.832746e+00 
1.600000e+00  1.832746e+00 
1.700000e+00  1.832746e+00 
1.800000e+00  1.832746e+00 
1.900000e+00  1.832746e+00 
2.000000e+00  1.832746e+00 
2.100000e+00  1.832746e+00 
2.200000e+00  1.832746e+00 
2.300000e+00  1.832746e+00 
2.400000e+00  1.832746e+00 
2.500000e+00  1.832746e+00 
2.600000e+00  1.832746e+00 
2.700000e+00  1.832746e+00 
2.800000e+00  1.832746e+00 
2.900000e+00  1.832746e+00 
3.000000e+00  1.832746e+00 
3.100000e+00  1.832746e+00 
3.200000e+00  1.832746e+00 
3.300000e+00  1.832746e+00 
3.400000e+00  1.832746e+00 
3.500000e+00  1.832746e+00 
3.600000e+00  1.832746e+00 
3.700000e+00  1.832746e+00 
3.800000e+00  1.832746e+00 
3.900000e+00  1.832746e+00 
4.000000e+00  1.832746e+00 
4.100000e+00  1.832746e+00 
4.200000e+00  1.832746e+00 
4.300000e+00  1.832746e+00 
4.400000e+00  1.832746e+00 
4.500000e+00  1.832746e+00 
4.600000e+00  1.832746e+00 
4.700000e+00  1.832746e+00 
4.800000e+00  1.832746e+00 
4.900000e+00  1.832746e+00 
5.000000e+00  1.832746e+00 
5.100000e+00  1.832746e+00 
5.200000e+00  1.832746e+00 
5.300000e+00  1.832746e+00 
5.400000e+00  1.832746e+00 
5.500000e+00  1.832746e+00 
5.600000e+00  1.832746e+00 
5.700000e+00  1.832746e+00 
5.800000e+00  1.832746e+00 
5.900000e+00  1.832746e+00 
6.000000e+00  1.832746e+00 
6.100000e+00  1.832746e+00 
6.200000e+00  1.832746e+00 
6.300000e+00  1.832746e+00 
6.400000e+00  1.832746e+00 
6.500000e+00  1.832746e+00 
6.600000e+00  1.832746e+00 
6.700000e+00  1.832746e+00 
6.800000e+00  1.832746e+00 
6.900000e+00  1.832746e+00 
7.000000e+00  1.832746e+00 
7.100000e+00  1.832746e+00 
7.200000e+00  1.832746e+00 
7.300000e+00  1.832746e+00 
7.400000e+00  1.832746e+00 
7.500000e+00  1.832746e+00 
7.600000e+00  1.832746e+00 
7.700000e+00  1.832746e+00 
7.800000e+00  1.832746e+00 
7.900000e+00  1.832746e+00 
8.000000e+00  1.832746e+00 
8.100000e+00  1.832746e+00 
8.200000e+00  1.832746e+00 
8.300000e+00  1.832746e+00 
8.400000e+00  1.832746e+00 
8.500000e+00  1.832746e+00 
8.600000e+00  1.832746e+00 
8.700000e+00  1.832746e+00 
8.800000e+00  1.832746e+00 
8.900000e+00  1.832746e+00 
9.000000e+00  1.832746e+00 
9.100000e+00  1.832746e+00 
9.200000e+00  1.832746e+00 
9.300000e+00  1.832746e+00 
9.400000e+00  1.832746e+00 
9.500000e+00  1.832746e+00 
9.600000e+00  1.832746e+00 
9.700000e+00  1.832746e+00 
9.800000e+00  1.832746e+00 
9.900000e+00  1.832746e+00 
1.000000e+01  1.832746e+00 
1.010000e+01  1.832746e+00 
1.020000e+01  1.832746e+00 
1.030000e+01  1.832746e+00 
1.040000e+01  1.832746e+00 
1.050000e+01  1.832746e+00 
1.060000e+01  1.832746e+00 
1.070000e+01  1.832746e+00 
1.080000e+01  1.832746e+00 
1.090000e+01  1.832746e+00 
1.100000e+01  1.832746e+00 
1.110000e+01  1.832746e+00 
1.120000e+01  1.832746e+00 
1.130000e+01  1.832746e+00 
1.140000e+01  1.832746e+00 
1.150000e+01  1.832746e+00 
1.160000e+01  1.832746e+00 
1.170000e+01  1.832746e+00 
1.180000e+01  1.832746e+00 
1.190000e+01  1.832746e+00 
1.200000e+01  1.832746e+00 
1.210000e+01  1.832746e+00 
1.220000e+01  1.832746e+00 
1.230000e+01  1.832746e+00 
1.240000e+01  1.832746e+00 
1.250000e+01  1.832746e+00 
1.260000e+01  1.832746e+00 
1.270000e+01  1.832746e+00 
1.280000e+01  1.832746e+00 
1.290000e+01  1.832746e+00 
1.300000e+01  1.832746e+00 
1.310000e+01  1.832746e+00 
1.320000e+01  1.832746e+00 
1.330000e+01  1.832746e+00 
1.340000e+01  1.832746e+00 
1.350000e+01  1.832746e+00 
1.360000e+01  1.832746e+00 
1.370000e+01  1.832746e+00 
1.380000e+01  1.832746e+00 
1.390000e+01  1.832746e+00 
1.400000e+01  1.832746e+00 
1.410000e+01  1.832746e+00 
1.420000e+01  1.832746e+00 
1.430000e+01  1.832746e+00 
1.440000e+01  1.832746e+00 
1.450000e+01  1.832746e+00 
1.460000e+01  1.832746e+00 
1.470000e+01  1.832746e+00 
1.480000e+01  1.832746e+00 
1.490000e+01  1.832746e+00 
1.500000e+01  1.832746e+00 
1.510000e+01  1.832746e+00 
1.520000e+01  1.832746e+00 
1.530000e+01  1.832746e+00 
1.540000e+01  1.832746e+00 
1.550000e+01  1.832746e+00 
1.560000e+01  1.832746e+00 
1.570000e+01  1.832746e+00 
1.580000e+01  1.832746e+00 
1.590000e+01  1.832746e+00 
1.600000e+01  1.832746e+00 
1.610000e+01  1.832746e+00 
1.620000e+01  1.832746e+00 
1.630000e+01  1.832746e+00 
1.640000e+01  1.832746e+00 
1.650000e+01  1.832746e+00 
1.660000e+01  1.832746e+00 
1.670000e+01  1.832746e+00 
1.680000e+01  1.832746e+00 
1.690000e+01  1.832746e+00 
1.700000e+01  1.832746e+00 
1.710000e+01  1.832746e+00 
1.720000e+01  1.832746e+00 
1.730000e+01  1.832746e+00 
1.740000e+01  1.832746e+00 
1.750000e+01  1.832746e+00 
1.760000e+01  1.832746e+00 
1.770000e+01  1.832746e+00 
1.780000e+01  1.832746e+00 
1.790000e+01  1.832746e+00 
1.800000e+01  1.832746e+00 
1.810000e+01  1.832746e+00 
1.820000e+01  1.832746e+00 
1.830000e+01  1.832746e+00 
1.840000e+01  1.832746e+00 
1.850000e+01  1.832746e+00 
1.860000e+01  1.832746e+00 
1.870000e+01  1.832746e+00 
1.880000e+01  1.832746e+00 
1.890000e+01  1.832746e+00 
1.900000e+01  1.832746e+00 
1.910000e+01  1.832746e+00 
1.920000e+01  1.832746e+00 
1.930000e+01  1.832746e+00 
1.940000e+01  1.832746e+00 
1.950000e+01  1.832746e+00 
1.960000e+01  1.832746e+00 
1.970000e+01  1.832746e+00 
1.980000e+01  1.832746e+00 
1.990000e+01  1.832746e+00 
2.000000e+01  1.832746e+00 


==> Tparam_mu0p5m1.dat <==
x y 
0.000000e+00  1.832746e+00 
1.000000e-01  1.830605e+00 
2.000000e-01  1.825060e+00 
3.000000e-01  1.817126e+00 
4.000000e-01  1.807521e+00 
5.000000e-01  1.796760e+00 
6.000000e-01  1.785219e+00 
7.000000e-01  1.773173e+00 
8.000000e-01  1.760826e+00 
9.000000e-01  1.748331e+00 
1.000000e+00  1.735799e+00 
1.100000e+00  1.723315e+00 
1.200000e+00  1.710941e+00 
1.300000e+00  1.698725e+00 
1.400000e+00  1.686698e+00 
1.500000e+00  1.674886e+00 
1.600000e+00  1.663306e+00 
1.700000e+00  1.651968e+00 
1.800000e+00  1.640879e+00 
1.900000e+00  1.630043e+00 
2.000000e+00  1.619461e+00 
2.100000e+00  1.609131e+00 
2.200000e+00  1.599051e+00 
2.300000e+00  1.589218e+00 
2.400000e+00  1.579627e+00 
2.500000e+00  1.570272e+00 
2.600000e+00  1.561148e+00 
2.700000e+00  1.552249e+00 
2.800000e+00  1.543569e+00 
2.900000e+00  1.535102e+00 
3.000000e+00  1.526841e+00 
3.100000e+00  1.518781e+00 
3.200000e+00  1.510916e+00 
3.300000e+00  1.503238e+00 
3.400000e+00  1.495743e+00 
3.500000e+00  1.488425e+00 
3.600000e+00  1.481277e+00 
3.700000e+00  1.474296e+00 
3.800000e+00  1.467474e+00 
3.900000e+00  1.460808e+00 
4.000000e+00  1.454292e+00 
4.100000e+00  1.447921e+00 
4.200000e+00  1.441691e+00 
4.300000e+00  1.435598e+00 
4.400000e+00  1.429636e+00 
4.500000e+00  1.423803e+00 
4.600000e+00  1.418093e+00 
4.700000e+00  1.412504e+00 
4.800000e+00  1.407030e+00 
4.900000e+00  1.401670e+00 
5.000000e+00  1.396419e+00 
5.100000e+00  1.391275e+00 
5.200000e+00  1.386233e+00 
5.300000e+00  1.381291e+00 
5.400000e+00  1.376446e+00 
5.500000e+00  1.371695e+00 
5.600000e+00  1.367035e+00 
5.700000e+00  1.362464e+00 
5.800000e+00  1.357980e+00 
5.900000e+00  1.353579e+00 
6.000000e+00  1.349259e+00 
6.100000e+00  1.345018e+00 
6.200000e+00  1.340855e+00 
6.300000e+00  1.336766e+00 
6.400000e+00  1.332750e+00 
6.500000e+00  1.328805e+00 
6.600000e+00  1.324929e+00 
6.700000e+00  1.321120e+00 
6.800000e+00  1.317376e+00 
6.900000e+00  1.313695e+00 
7.000000e+00  1.310077e+00 
7.100000e+00  1.306519e+00 
7.200000e+00  1.303020e+00 
7.300000e+00  1.299579e+00 
7.400000e+00  1.296193e+00 
7.500000e+00  1.292862e+00 
7.600000e+00  1.289584e+00 
7.700000e+00  1.286358e+00 
7.800000e+00  1.283182e+00 
7.900000e+00  1.280056e+00 
8.000000e+00  1.276978e+00 
8.100000e+00  1.273947e+00 
8.200000e+00  1.270963e+00 
8.300000e+00  1.268023e+00 
8.400000e+00  1.265127e+00 
8.500000e+00  1.262274e+00 
8.600000e+00  1.259462e+00 
8.700000e+00  1.256692e+00 
8.800000e+00  1.253962e+00 
8.900000e+00  1.251271e+00 
9.000000e+00  1.248618e+00 
9.100000e+00  1.246003e+00 
9.200000e+00  1.243424e+00 
9.300000e+00  1.240881e+00 
9.400000e+00  1.238373e+00 
9.500000e+00  1.235899e+00 
9.600000e+00  1.233459e+00 
9.700000e+00  1.231052e+00 
9.800000e+00  1.228678e+00 
9.900000e+00  1.226334e+00 
1.000000e+01  1.224022e+00 
1.010000e+01  1.221740e+00 
1.020000e+01  1.219487e+00 
1.030000e+01  1.217264e+00 
1.040000e+01  1.215069e+00 
1.050000e+01  1.212902e+00 
1.060000e+01  1.210762e+00 
1.070000e+01  1.208649e+00 
1.080000e+01  1.206563e+00 
1.090000e+01  1.204502e+00 
1.100000e+01  1.202467e+00 
1.110000e+01  1.200456e+00 
1.120000e+01  1.198470e+00 
1.130000e+01  1.196507e+00 
1.140000e+01  1.194569e+00 
1.150000e+01  1.192653e+00 
1.160000e+01  1.190760e+00 
1.170000e+01  1.188889e+00 
1.180000e+01  1.187039e+00 
1.190000e+01  1.185211e+00 
1.200000e+01  1.183405e+00 
1.210000e+01  1.181618e+00 
1.220000e+01  1.179852e+00 
1.230000e+01  1.178106e+00 
1.240000e+01  1.176380e+00 
1.250000e+01  1.174673e+00 
1.260000e+01  1.172984e+00 
1.270000e+01  1.171315e+00 
1.280000e+01  1.169663e+00 
1.290000e+01  1.168030e+00 
1.300000e+01  1.166414e+00 
1.310000e+01  1.164815e+00 
1.320000e+01  1.163234e+00 
1.330000e+01  1.161669e+00 
1.340000e+01  1.160121e+00 
1.350000e+01  1.158589e+00 
1.360000e+01  1.157072e+00 
1.370000e+01  1.155572e+00 
1.380000e+01  1.154087e+00 
1.390000e+01  1.152618e+00 
1.400000e+01  1.151163e+00 
1.410000e+01  1.149723e+00 
1.420000e+01  1.148297e+00 
1.430000e+01  1.146886e+00 
1.440000e+01  1.145489e+00 
1.450000e+01  1.144106e+00 
1.460000e+01  1.142736e+00 
1.470000e+01  1.141380e+00 
1.480000e+01  1.140037e+00 
1.490000e+01  1.138707e+00 
1.500000e+01  1.137389e+00 
1.510000e+01  1.136085e+00 
1.520000e+01  1.134793e+00 
1.530000e+01  1.133513e+00 
1.540000e+01  1.132245e+00 
1.550000e+01  1.130989e+00 
1.560000e+01  1.129744e+00 
1.570000e+01  1.128512e+00 
1.580000e+01  1.127290e+00 
1.590000e+01  1.126080e+00 
1.600000e+01  1.124881e+00 
1.610000e+01  1.123693e+00 
1.620000e+01  1.122516e+00 
1.630000e+01  1.121349e+00 
1.640000e+01  1.120193e+00 
1.650000e+01  1.119046e+00 
1.660000e+01  1.117911e+00 
1.670000e+01  1.116785e+00 
1.680000e+01  1.115669e+00 
1.690000e+01  1.114563e+00 
1.700000e+01  1.113466e+00 
1.710000e+01  1.112379e+00 
1.720000e+01  1.111301e+00 
1.730000e+01  1.110232e+00 
1.740000e+01  1.109173e+00 
1.750000e+01  1.108123e+00 
1.760000e+01  1.107081e+00 
1.770000e+01  1.106048e+00 
1.780000e+01  1.105024e+00 
1.790000e+01  1.104009e+00 
1.800000e+01  1.103001e+00 
1.810000e+01  1.102002e+00 
1.820000e+01  1.101012e+00 
1.830000e+01  1.100029e+00 
1.840000e+01  1.099055e+00 
1.850000e+01  1.098088e+00 
1.860000e+01  1.097129e+00 
1.870000e+01  1.096178e+00 
1.880000e+01  1.095234e+00 
1.890000e+01  1.094298e+00 
1.900000e+01  1.093369e+00 
1.910000e+01  1.092448e+00 
1.920000e+01  1.091534e+00 
1.930000e+01  1.090627e+00 
1.940000e+01  1.089727e+00 
1.950000e+01  1.088834e+00 
1.960000e+01  1.087948e+00 
1.970000e+01  1.087069e+00 
1.980000e+01  1.086196e+00 
1.990000e+01  1.085330e+00 
2.000000e+01  1.084471e+00 


==> Tparam_mu0p5m20.dat <==
x y 
0.000000e+00  1.832746e+00 
1.000000e-01  1.828468e+00 
2.000000e-01  1.817051e+00 
3.000000e-01  1.800208e+00 
4.000000e-01  1.779233e+00 
5.000000e-01  1.755121e+00 
6.000000e-01  1.728648e+00 
7.000000e-01  1.700423e+00 
8.000000e-01  1.670931e+00 
9.000000e-01  1.640557e+00 
1.000000e+00  1.609612e+00 
1.100000e+00  1.578347e+00 
1.200000e+00  1.546963e+00 
1.300000e+00  1.515624e+00 
1.400000e+00  1.484463e+00 
1.500000e+00  1.453586e+00 
1.600000e+00  1.423079e+00 
1.700000e+00  1.393009e+00 
1.800000e+00  1.363431e+00 
1.900000e+00  1.334388e+00 
2.000000e+00  1.305912e+00 
2.100000e+00  1.278027e+00 
2.200000e+00  1.250751e+00 
2.300000e+00  1.224095e+00 
2.400000e+00  1.198066e+00 
2.500000e+00  1.172669e+00 
2.600000e+00  1.147902e+00 
2.700000e+00  1.123762e+00 
2.800000e+00  1.100245e+00 
2.900000e+00  1.077344e+00 
3.000000e+00  1.055049e+00 
3.100000e+00  1.033352e+00 
3.200000e+00  1.012242e+00 
3.300000e+00  9.917058e-01 
3.400000e+00  9.717329e-01 
3.500000e+00  9.523104e-01 
3.600000e+00  9.334252e-01 
3.700000e+00  9.150643e-01 
3.800000e+00  8.972144e-01 
3.900000e+00  8.798622e-01 
4.000000e+00  8.629944e-01 
4.100000e+00  8.465978e-01 
4.200000e+00  8.306593e-01 
4.300000e+00  8.151659e-01 
4.400000e+00  8.001049e-01 
4.500000e+00  7.854636e-01 
4.600000e+00  7.712298e-01 
4.700000e+00  7.573913e-01 
4.800000e+00  7.439364e-01 
4.900000e+00  7.308534e-01 
5.000000e+00  7.181311e-01 
5.100000e+00  7.057585e-01 
5.200000e+00  6.937249e-01 
5.300000e+00  6.820198e-01 
5.400000e+00  6.706331e-01 
5.500000e+00  6.595550e-01 
5.600000e+00  6.487759e-01 
5.700000e+00  6.382865e-01 
5.800000e+00  6.280778e-01 
5.900000e+00  6.181410e-01 
6.000000e+00  6.084678e-01 
6.100000e+00  5.990498e-01 
6.200000e+00  5.898791e-01 
6.300000e+00  5.809481e-01 
6.400000e+00  5.722492e-01 
6.500000e+00  5.637753e-01 
6.600000e+00  5.555193e-01 
6.700000e+00  5.474746e-01 
6.800000e+00  5.396345e-01 
6.900000e+00  5.319928e-01 
7.000000e+00  5.245433e-01 
7.100000e+00  5.172802e-01 
7.200000e+00  5.101976e-01 
7.300000e+00  5.032902e-01 
7.400000e+00  4.965524e-01 
7.500000e+00  4.899792e-01 
7.600000e+00  4.835656e-01 
7.700000e+00  4.773066e-01 
7.800000e+00  4.711978e-01 
7.900000e+00  4.652344e-01 
8.000000e+00  4.594123e-01 
8.100000e+00  4.537271e-01 
8.200000e+00  4.481748e-01 
8.300000e+00  4.427514e-01 
8.400000e+00  4.374531e-01 
8.500000e+00  4.322762e-01 
8.600000e+00  4.272173e-01 
8.700000e+00  4.222727e-01 
8.800000e+00  4.174392e-01 
8.900000e+00  4.127136e-01 
9.000000e+00  4.080928e-01 
9.100000e+00  4.035737e-01 
9.200000e+00  3.991534e-01 
9.300000e+00  3.948291e-01 
9.400000e+00  3.905981e-01 
9.500000e+00  3.864578e-01 
9.600000e+00  3.824055e-01 
9.700000e+00  3.784389e-01 
9.800000e+00  3.745555e-01 
9.900000e+00  3.707530e-01 
1.000000e+01  3.670292e-01 
1.010000e+01  3.633820e-01 
1.020000e+01  3.598092e-01 
1.030000e+01  3.563087e-01 
1.040000e+01  3.528787e-01 
1.050000e+01  3.495173e-01 
1.060000e+01  3.462225e-01 
1.070000e+01  3.429926e-01 
1.080000e+01  3.398260e-01 
1.090000e+01  3.367208e-01 
1.100000e+01  3.336755e-01 
1.110000e+01  3.306886e-01 
1.120000e+01  3.277585e-01 
1.130000e+01  3.248837e-01 
1.140000e+01  3.220628e-01 
1.150000e+01  3.192944e-01 
1.160000e+01  3.165772e-01 
1.170000e+01  3.139098e-01 
1.180000e+01  3.112911e-01 
1.190000e+01  3.087198e-01 
1.200000e+01  3.061947e-01 
1.210000e+01  3.037146e-01 
1.220000e+01  3.012785e-01 
1.230000e+01  2.988852e-01 
1.240000e+01  2.965338e-01 
1.250000e+01  2.942231e-01 
1.260000e+01  2.919523e-01 
1.270000e+01  2.897202e-01 
1.280000e+01  2.875261e-01 
1.290000e+01  2.853690e-01 
1.300000e+01  2.832481e-01 
1.310000e+01  2.811624e-01 
1.320000e+01  2.791112e-01 
1.330000e+01  2.770936e-01 
1.340000e+01  2.751088e-01 
1.350000e+01  2.731562e-01 
1.360000e+01  2.712350e-01 
1.370000e+01  2.693444e-01 
1.380000e+01  2.674837e-01 
1.390000e+01  2.656523e-01 
1.400000e+01  2.638496e-01 
1.410000e+01  2.620748e-01 
1.420000e+01  2.603274e-01 
1.430000e+01  2.586068e-01 
1.440000e+01  2.569123e-01 
1.450000e+01  2.552435e-01 
1.460000e+01  2.535996e-01 
1.470000e+01  2.519803e-01 
1.480000e+01  2.503849e-01 
1.490000e+01  2.488130e-01 
1.500000e+01  2.472641e-01 
1.510000e+01  2.457376e-01 
1.520000e+01  2.442332e-01 
1.530000e+01  2.427503e-01 
1.540000e+01  2.412885e-01 
1.550000e+01  2.398473e-01 
1.560000e+01  2.384264e-01 
1.570000e+01  2.370253e-01 
1.580000e+01  2.356436e-01 
1.590000e+01  2.342809e-01 
1.600000e+01  2.329369e-01 
1.610000e+01  2.316112e-01 
1.620000e+01  2.303033e-01 
1.630000e+01  2.290131e-01 
1.640000e+01  2.277400e-01 
1.650000e+01  2.264838e-01 
1.660000e+01  2.252441e-01 
1.670000e+01  2.240207e-01 
1.680000e+01  2.228131e-01 
1.690000e+01  2.216212e-01 
1.700000e+01  2.204446e-01 
1.710000e+01  2.192830e-01 
1.720000e+01  2.181361e-01 
1.730000e+01  2.170037e-01 
1.740000e+01  2.158855e-01 
1.750000e+01  2.147812e-01 
1.760000e+01  2.136906e-01 
1.770000e+01  2.126134e-01 
1.780000e+01  2.115494e-01 
1.790000e+01  2.104983e-01 
1.800000e+01  2.094599e-01 
1.810000e+01  2.084340e-01 
1.820000e+01  2.074203e-01 
1.830000e+01  2.064187e-01 
1.840000e+01  2.054289e-01 
1.850000e+01  2.044507e-01 
1.860000e+01  2.034839e-01 
1.870000e+01  2.025284e-01 
1.880000e+01  2.015838e-01 
1.890000e+01  2.006501e-01 
1.900000e+01  1.997270e-01 
1.910000e+01  1.988144e-01 
1.920000e+01  1.979121e-01 
1.930000e+01  1.970199e-01 
1.940000e+01  1.961377e-01 
1.950000e+01  1.952652e-01 
1.960000e+01  1.944023e-01 
1.970000e+01  1.935489e-01 
1.980000e+01  1.927048e-01 
1.990000e+01  1.918699e-01 
2.000000e+01  1.910439e-01 


==> Tparam_mu0p5m3.dat <==
x y 
0.000000e+00  1.832746e+00 
1.000000e-01  1.829116e+00 
2.000000e-01  1.819519e+00 
3.000000e-01  1.805496e+00 
4.000000e-01  1.788192e+00 
5.000000e-01  1.768470e+00 
6.000000e-01  1.746987e+00 
7.000000e-01  1.724251e+00 
8.000000e-01  1.700654e+00 
9.000000e-01  1.676503e+00 
1.000000e+00  1.652040e+00 
1.100000e+00  1.627452e+00 
1.200000e+00  1.602889e+00 
1.300000e+00  1.578466e+00 
1.400000e+00  1.554275e+00 
1.500000e+00  1.530386e+00 
1.600000e+00  1.506855e+00 
1.700000e+00  1.483724e+00 
1.800000e+00  1.461022e+00 
1.900000e+00  1.438773e+00 
2.000000e+00  1.416993e+00 
2.100000e+00  1.395692e+00 
2.200000e+00  1.374875e+00 
2.300000e+00  1.354545e+00 
2.400000e+00  1.334700e+00 
2.500000e+00  1.315337e+00 
2.600000e+00  1.296451e+00 
2.700000e+00  1.278036e+00 
2.800000e+00  1.260083e+00 
2.900000e+00  1.242583e+00 
3.000000e+00  1.225528e+00 
3.100000e+00  1.208908e+00 
3.200000e+00  1.192711e+00 
3.300000e+00  1.176928e+00 
3.400000e+00  1.161548e+00 
3.500000e+00  1.146560e+00 
3.600000e+00  1.131954e+00 
3.700000e+00  1.117719e+00 
3.800000e+00  1.103843e+00 
3.900000e+00  1.090318e+00 
4.000000e+00  1.077133e+00 
4.100000e+00  1.064278e+00 
4.200000e+00  1.051742e+00 
4.300000e+00  1.039518e+00 
4.400000e+00  1.027594e+00 
4.500000e+00  1.015963e+00 
4.600000e+00  1.004615e+00 
4.700000e+00  9.935428e-01 
4.800000e+00  9.827368e-01 
4.900000e+00  9.721894e-01 
5.000000e+00  9.618929e-01 
5.100000e+00  9.518396e-01 
5.200000e+00  9.420224e-01 
5.300000e+00  9.324341e-01 
5.400000e+00  9.230679e-01 
5.500000e+00  9.139172e-01 
5.600000e+00  9.049755e-01 
5.700000e+00  8.962367e-01 
5.800000e+00  8.876949e-01 
5.900000e+00  8.793441e-01 
6.000000e+00  8.711788e-01 
6.100000e+00  8.631937e-01 
6.200000e+00  8.553835e-01 
6.300000e+00  8.477431e-01 
6.400000e+00  8.402678e-01 
6.500000e+00  8.329526e-01 
6.600000e+00  8.257932e-01 
6.700000e+00  8.187851e-01 
6.800000e+00  8.119241e-01 
6.900000e+00  8.052059e-01 
7.000000e+00  7.986268e-01 
7.100000e+00  7.921827e-01 
7.200000e+00  7.858701e-01 
7.300000e+00  7.796852e-01 
7.400000e+00  7.736247e-01 
7.500000e+00  7.676851e-01 
7.600000e+00  7.618632e-01 
7.700000e+00  7.561559e-01 
7.800000e+00  7.505601e-01 
7.900000e+00  7.450729e-01 
8.000000e+00  7.396913e-01 
8.100000e+00  7.344127e-01 
8.200000e+00  7.292344e-01 
8.300000e+00  7.241538e-01 
8.400000e+00  7.191683e-01 
8.500000e+00  7.142756e-01 
8.600000e+00  7.094733e-01 
8.700000e+00  7.047591e-01 
8.800000e+00  7.001308e-01 
8.900000e+00  6.955863e-01 
9.000000e+00  6.911235e-01 
9.100000e+00  6.867403e-01 
9.200000e+00  6.824349e-01 
9.300000e+00  6.782053e-01 
9.400000e+00  6.740497e-01 
9.500000e+00  6.699664e-01 
9.600000e+00  6.659535e-01 
9.700000e+00  6.620095e-01 
9.800000e+00  6.581327e-01 
9.900000e+00  6.543215e-01 
1.000000e+01  6.505743e-01 
1.010000e+01  6.468898e-01 
1.020000e+01  6.432665e-01 
1.030000e+01  6.397028e-01 
1.040000e+01  6.361976e-01 
1.050000e+01  6.327495e-01 
1.060000e+01  6.293571e-01 
1.070000e+01  6.260192e-01 
1.080000e+01  6.227347e-01 
1.090000e+01  6.195023e-01 
1.100000e+01  6.163209e-01 
1.110000e+01  6.131893e-01 
1.120000e+01  6.101065e-01 
1.130000e+01  6.070715e-01 
1.140000e+01  6.040831e-01 
1.150000e+01  6.011404e-01 
1.160000e+01  5.982425e-01 
1.170000e+01  5.953883e-01 
1.180000e+01  5.925770e-01 
1.190000e+01  5.898076e-01 
1.200000e+01  5.870793e-01 
1.210000e+01  5.843912e-01 
1.220000e+01  5.817426e-01 
1.230000e+01  5.791325e-01 
1.240000e+01  5.765603e-01 
1.250000e+01  5.740250e-01 
1.260000e+01  5.715261e-01 
1.270000e+01  5.690627e-01 
1.280000e+01  5.666342e-01 
1.290000e+01  5.642399e-01 
1.300000e+01  5.618790e-01 
1.310000e+01  5.595510e-01 
1.320000e+01  5.572552e-01 
1.330000e+01  5.549909e-01 
1.340000e+01  5.527576e-01 
1.350000e+01  5.505546e-01 
1.360000e+01  5.483815e-01 
1.370000e+01  5.462375e-01 
1.380000e+01  5.441222e-01 
1.390000e+01  5.420351e-01 
1.400000e+01  5.399755e-01 
1.410000e+01  5.379430e-01 
1.420000e+01  5.359371e-01 
1.430000e+01  5.339573e-01 
1.440000e+01  5.320031e-01 
1.450000e+01  5.300740e-01 
1.460000e+01  5.281696e-01 
1.470000e+01  5.262895e-01 
1.480000e+01  5.244332e-01 
1.490000e+01  5.226002e-01 
1.500000e+01  5.207902e-01 
1.510000e+01  5.190028e-01 
1.520000e+01  5.172375e-01 
1.530000e+01  5.154940e-01 
1.540000e+01  5.137719e-01 
1.550000e+01  5.120708e-01 
1.560000e+01  5.103904e-01 
1.570000e+01  5.087302e-01 
1.580000e+01  5.070900e-01 
1.590000e+01  5.054694e-01 
1.600000e+01  5.038681e-01 
1.610000e+01  5.022858e-01 
1.620000e+01  5.007221e-01 
1.630000e+01  4.991767e-01 
1.640000e+01  4.976493e-01 
1.650000e+01  4.961396e-01 
1.660000e+01  4.946474e-01 
1.670000e+01  4.931723e-01 
1.680000e+01  4.917141e-01 
1.690000e+01  4.902725e-01 
1.700000e+01  4.888471e-01 
1.710000e+01  4.874379e-01 
1.720000e+01  4.860444e-01 
1.730000e+01  4.846665e-01 
1.740000e+01  4.833039e-01 
1.750000e+01  4.819563e-01 
1.760000e+01  4.806236e-01 
1.770000e+01  4.793054e-01 
1.780000e+01  4.780016e-01 
1.790000e+01  4.767119e-01 
1.800000e+01  4.754362e-01 
1.810000e+01  4.741742e-01 
1.820000e+01  4.729256e-01 
1.830000e+01  4.716903e-01 
1.840000e+01  4.704682e-01 
1.850000e+01  4.692589e-01 
1.860000e+01  4.680623e-01 
1.870000e+01  4.668782e-01 
1.880000e+01  4.657064e-01 
1.890000e+01  4.645468e-01 
1.900000e+01  4.633991e-01 
1.910000e+01  4.622632e-01 
1.920000e+01  4.611389e-01 
1.930000e+01  4.600260e-01 
1.940000e+01  4.589244e-01 
1.950000e+01  4.578339e-01 
1.960000e+01  4.567543e-01 
1.970000e+01  4.556855e-01 
1.980000e+01  4.546274e-01 
1.990000e+01  4.535797e-01 
2.000000e+01  4.525424e-01 


==> Tparam_mu0p7.dat <==
x y 
0.000000e+00  1.245549e+00 
1.000000e-01  1.241702e+00 
2.000000e-01  1.231526e+00 
3.000000e-01  1.216655e+00 
4.000000e-01  1.198314e+00 
5.000000e-01  1.177432e+00 
6.000000e-01  1.154724e+00 
7.000000e-01  1.130744e+00 
8.000000e-01  1.105922e+00 
9.000000e-01  1.080598e+00 
1.000000e+00  1.055039e+00 
1.100000e+00  1.029454e+00 
1.200000e+00  1.004008e+00 
1.300000e+00  9.788291e-01 
1.400000e+00  9.540185e-01 
1.500000e+00  9.296537e-01 
1.600000e+00  9.057934e-01 
1.700000e+00  8.824815e-01 
1.800000e+00  8.597498e-01 
1.900000e+00  8.376200e-01 
2.000000e+00  8.161059e-01 
2.100000e+00  7.952148e-01 
2.200000e+00  7.749485e-01 
2.300000e+00  7.553047e-01 
2.400000e+00  7.362778e-01 
2.500000e+00  7.178592e-01 
2.600000e+00  7.000382e-01 
2.700000e+00  6.828027e-01 
2.800000e+00  6.661389e-01 
2.900000e+00  6.500324e-01 
3.000000e+00  6.344677e-01 
3.100000e+00  6.194293e-01 
3.200000e+00  6.049010e-01 
3.300000e+00  5.908667e-01 
3.400000e+00  5.773102e-01 
3.500000e+00  5.642155e-01 
3.600000e+00  5.515665e-01 
3.700000e+00  5.393477e-01 
3.800000e+00  5.275436e-01 
3.900000e+00  5.161393e-01 
4.000000e+00  5.051199e-01 
4.100000e+00  4.944713e-01 
4.200000e+00  4.841795e-01 
4.300000e+00  4.742311e-01 
4.400000e+00  4.646130e-01 
4.500000e+00  4.553127e-01 
4.600000e+00  4.463179e-01 
4.700000e+00  4.376170e-01 
4.800000e+00  4.291985e-01 
4.900000e+00  4.210517e-01 
5.000000e+00  4.131659e-01 
5.100000e+00  4.055312e-01 
5.200000e+00  3.981377e-01 
5.300000e+00  3.909763e-01 
5.400000e+00  3.840378e-01 
5.500000e+00  3.773138e-01 
5.600000e+00  3.707960e-01 
5.700000e+00  3.644764e-01 
5.800000e+00  3.583476e-01 
5.900000e+00  3.524021e-01 
6.000000e+00  3.466330e-01 
6.100000e+00  3.410336e-01 
6.200000e+00  3.355975e-01 
6.300000e+00  3.303186e-01 
6.400000e+00  3.251910e-01 
6.500000e+00  3.202089e-01 
6.600000e+00  3.153671e-01 
6.700000e+00  3.106603e-01 
6.800000e+00  3.060835e-01 
6.900000e+00  3.016320e-01 
7.000000e+00  2.973013e-01 
7.100000e+00  2.930868e-01 
7.200000e+00  2.889846e-01 
7.300000e+00  2.849904e-01 
7.400000e+00  2.811006e-01 
7.500000e+00  2.773113e-01 
7.600000e+00  2.736191e-01 
7.700000e+00  2.700205e-01 
7.800000e+00  2.665124e-01 
7.900000e+00  2.630915e-01 
8.000000e+00  2.597549e-01 
8.100000e+00  2.564997e-01 
8.200000e+00  2.533232e-01 
8.300000e+00  2.502227e-01 
8.400000e+00  2.471957e-01 
8.500000e+00  2.442397e-01 
8.600000e+00  2.413524e-01 
8.700000e+00  2.385315e-01 
8.800000e+00  2.357750e-01 
8.900000e+00  2.330806e-01 
9.000000e+00  2.304466e-01 
9.100000e+00  2.278708e-01 
9.200000e+00  2.253515e-01 
9.300000e+00  2.228869e-01 
9.400000e+00  2.204753e-01 
9.500000e+00  2.181151e-01 
9.600000e+00  2.158047e-01 
9.700000e+00  2.135426e-01 
9.800000e+00  2.113274e-01 
9.900000e+00  2.091576e-01 
1.000000e+01  2.070318e-01 
1.010000e+01  2.049489e-01 
1.020000e+01  2.029075e-01 
1.030000e+01  2.009064e-01 
1.040000e+01  1.989445e-01 
1.050000e+01  1.970207e-01 
1.060000e+01  1.951338e-01 
1.070000e+01  1.932829e-01 
1.080000e+01  1.914669e-01 
1.090000e+01  1.896849e-01 
1.100000e+01  1.879360e-01 
1.110000e+01  1.862191e-01 
1.120000e+01  1.845335e-01 
1.130000e+01  1.828784e-01 
1.140000e+01  1.812529e-01 
1.150000e+01  1.796562e-01 
1.160000e+01  1.780875e-01 
1.170000e+01  1.765463e-01 
1.180000e+01  1.750317e-01 
1.190000e+01  1.735430e-01 
1.200000e+01  1.720796e-01 
1.210000e+01  1.706409e-01 
1.220000e+01  1.692263e-01 
1.230000e+01  1.678351e-01 
1.240000e+01  1.664668e-01 
1.250000e+01  1.651207e-01 
1.260000e+01  1.637965e-01 
1.270000e+01  1.624935e-01 
1.280000e+01  1.612112e-01 
1.290000e+01  1.599492e-01 
1.300000e+01  1.587070e-01 
1.310000e+01  1.574840e-01 
1.320000e+01  1.562800e-01 
1.330000e+01  1.550943e-01 
1.340000e+01  1.539266e-01 
1.350000e+01  1.527766e-01 
1.360000e+01  1.516437e-01 
1.370000e+01  1.505277e-01 
1.380000e+01  1.494281e-01 
1.390000e+01  1.483446e-01 
1.400000e+01  1.472768e-01 
1.410000e+01  1.462243e-01 
1.420000e+01  1.451870e-01 
1.430000e+01  1.441643e-01 
1.440000e+01  1.431561e-01 
1.450000e+01  1.421620e-01 
1.460000e+01  1.411818e-01 
1.470000e+01  1.402150e-01 
1.480000e+01  1.392615e-01 
1.490000e+01  1.383210e-01 
1.500000e+01  1.373931e-01 
1.510000e+01  1.364778e-01 
1.520000e+01  1.355746e-01 
1.530000e+01  1.346834e-01 
1.540000e+01  1.338039e-01 
1.550000e+01  1.329359e-01 
1.560000e+01  1.320792e-01 
1.570000e+01  1.312335e-01 
1.580000e+01  1.303987e-01 
1.590000e+01  1.295745e-01 
1.600000e+01  1.287607e-01 
1.610000e+01  1.279571e-01 
1.620000e+01  1.271636e-01 
1.630000e+01  1.263799e-01 
1.640000e+01  1.256058e-01 
1.650000e+01  1.248413e-01 
1.660000e+01  1.240860e-01 
1.670000e+01  1.233399e-01 
1.680000e+01  1.226028e-01 
1.690000e+01  1.218744e-01 
1.700000e+01  1.211547e-01 
1.710000e+01  1.204436e-01 
1.720000e+01  1.197407e-01 
1.730000e+01  1.190461e-01 
1.740000e+01  1.183595e-01 
1.750000e+01  1.176808e-01 
1.760000e+01  1.170099e-01 
1.770000e+01  1.163467e-01 
1.780000e+01  1.156910e-01 
1.790000e+01  1.150426e-01 
1.800000e+01  1.144015e-01 
1.810000e+01  1.137676e-01 
1.820000e+01  1.131407e-01 
1.830000e+01  1.125207e-01 
1.840000e+01  1.119074e-01 
1.850000e+01  1.113009e-01 
1.860000e+01  1.107009e-01 
1.870000e+01  1.101074e-01 
1.880000e+01  1.095202e-01 
1.890000e+01  1.089393e-01 
1.900000e+01  1.083646e-01 
1.910000e+01  1.077959e-01 
1.920000e+01  1.072332e-01 
1.930000e+01  1.066763e-01 
1.940000e+01  1.061252e-01 
1.950000e+01  1.055798e-01 
1.960000e+01  1.050401e-01 
1.970000e+01  1.045058e-01 
1.980000e+01  1.039769e-01 
1.990000e+01  1.034534e-01 
2.000000e+01  1.029352e-01 


==> Tparam_mu0p7m0p5.dat <==
x y 
0.000000e+00  1.245549e+00 
1.000000e-01  1.246993e+00 
2.000000e-01  1.250536e+00 
3.000000e-01  1.255359e+00 
4.000000e-01  1.260955e+00 
5.000000e-01  1.267000e+00 
6.000000e-01  1.273284e+00 
7.000000e-01  1.279669e+00 
8.000000e-01  1.286063e+00 
9.000000e-01  1.292405e+00 
1.000000e+00  1.298652e+00 
1.100000e+00  1.304779e+00 
1.200000e+00  1.310769e+00 
1.300000e+00  1.316612e+00 
1.400000e+00  1.322302e+00 
1.500000e+00  1.327838e+00 
1.600000e+00  1.333220e+00 
1.700000e+00  1.338450e+00 
1.800000e+00  1.343531e+00 
1.900000e+00  1.348467e+00 
2.000000e+00  1.353263e+00 
2.100000e+00  1.357922e+00 
2.200000e+00  1.362451e+00 
2.300000e+00  1.366852e+00 
2.400000e+00  1.371133e+00 
2.500000e+00  1.375296e+00 
2.600000e+00  1.379346e+00 
2.700000e+00  1.383289e+00 
2.800000e+00  1.387127e+00 
2.900000e+00  1.390866e+00 
3.000000e+00  1.394510e+00 
3.100000e+00  1.398061e+00 
3.200000e+00  1.401523e+00 
3.300000e+00  1.404901e+00 
3.400000e+00  1.408197e+00 
3.500000e+00  1.411414e+00 
3.600000e+00  1.414556e+00 
3.700000e+00  1.417625e+00 
3.800000e+00  1.420624e+00 
3.900000e+00  1.423555e+00 
4.000000e+00  1.426421e+00 
4.100000e+00  1.429224e+00 
4.200000e+00  1.431967e+00 
4.300000e+00  1.434652e+00 
4.400000e+00  1.437280e+00 
4.500000e+00  1.439854e+00 
4.600000e+00  1.442375e+00 
4.700000e+00  1.444845e+00 
4.800000e+00  1.447267e+00 
4.900000e+00  1.449640e+00 
5.000000e+00  1.451968e+00 
5.100000e+00  1.454251e+00 
5.200000e+00  1.456492e+00 
5.300000e+00  1.458690e+00 
5.400000e+00  1.460848e+00 
5.500000e+00  1.462966e+00 
5.600000e+00  1.465047e+00 
5.700000e+00  1.467091e+00 
5.800000e+00  1.469099e+00 
5.900000e+00  1.471072e+00 
6.000000e+00  1.473011e+00 
6.100000e+00  1.474917e+00 
6.200000e+00  1.476792e+00 
6.300000e+00  1.478636e+00 
6.400000e+00  1.480449e+00 
6.500000e+00  1.482233e+00 
6.600000e+00  1.483989e+00 
6.700000e+00  1.485717e+00 
6.800000e+00  1.487417e+00 
6.900000e+00  1.489092e+00 
7.000000e+00  1.490741e+00 
7.100000e+00  1.492365e+00 
7.200000e+00  1.493964e+00 
7.300000e+00  1.495540e+00 
7.400000e+00  1.497092e+00 
7.500000e+00  1.498622e+00 
7.600000e+00  1.500130e+00 
7.700000e+00  1.501617e+00 
7.800000e+00  1.503083e+00 
7.900000e+00  1.504528e+00 
8.000000e+00  1.505953e+00 
8.100000e+00  1.507358e+00 
8.200000e+00  1.508745e+00 
8.300000e+00  1.510112e+00 
8.400000e+00  1.511462e+00 
8.500000e+00  1.512794e+00 
8.600000e+00  1.514108e+00 
8.700000e+00  1.515405e+00 
8.800000e+00  1.516686e+00 
8.900000e+00  1.517950e+00 
9.000000e+00  1.519198e+00 
9.100000e+00  1.520431e+00 
9.200000e+00  1.521649e+00 
9.300000e+00  1.522851e+00 
9.400000e+00  1.524039e+00 
9.500000e+00  1.525212e+00 
9.600000e+00  1.526372e+00 
9.700000e+00  1.527517e+00 
9.800000e+00  1.528649e+00 
9.900000e+00  1.529768e+00 
1.000000e+01  1.530874e+00 
1.010000e+01  1.531967e+00 
1.020000e+01  1.533048e+00 
1.030000e+01  1.534116e+00 
1.040000e+01  1.535172e+00 
1.050000e+01  1.536217e+00 
1.060000e+01  1.537250e+00 
1.070000e+01  1.538272e+00 
1.080000e+01  1.539282e+00 
1.090000e+01  1.540282e+00 
1.100000e+01  1.541271e+00 
1.110000e+01  1.542249e+00 
1.120000e+01  1.543217e+00 
1.130000e+01  1.544175e+00 
1.140000e+01  1.545123e+00 
1.150000e+01  1.546061e+00 
1.160000e+01  1.546990e+00 
1.170000e+01  1.547909e+00 
1.180000e+01  1.548818e+00 
1.190000e+01  1.549719e+00 
1.200000e+01  1.550610e+00 
1.210000e+01  1.551493e+00 
1.220000e+01  1.552367e+00 
1.230000e+01  1.553233e+00 
1.240000e+01  1.554090e+00 
1.250000e+01  1.554938e+00 
1.260000e+01  1.555779e+00 
1.270000e+01  1.556612e+00 
1.280000e+01  1.557437e+00 
1.290000e+01  1.558254e+00 
1.300000e+01  1.559063e+00 
1.310000e+01  1.559865e+00 
1.320000e+01  1.560659e+00 
1.330000e+01  1.561447e+00 
1.340000e+01  1.562227e+00 
1.350000e+01  1.563000e+00 
1.360000e+01  1.563766e+00 
1.370000e+01  1.564525e+00 
1.380000e+01  1.565278e+00 
1.390000e+01  1.566024e+00 
1.400000e+01  1.566763e+00 
1.410000e+01  1.567496e+00 
1.420000e+01  1.568223e+00 
1.430000e+01  1.568943e+00 
1.440000e+01  1.569657e+00 
1.450000e+01  1.570365e+00 
1.460000e+01  1.571067e+00 
1.470000e+01  1.571764e+00 
1.480000e+01  1.572454e+00 
1.490000e+01  1.573139e+00 
1.500000e+01  1.573818e+00 
1.510000e+01  1.574491e+00 
1.520000e+01  1.575159e+00 
1.530000e+01  1.575822e+00 
1.540000e+01  1.576479e+00 
1.550000e+01  1.577131e+00 
1.560000e+01  1.577777e+00 
1.570000e+01  1.578419e+00 
1.580000e+01  1.579056e+00 
1.590000e+01  1.579687e+00 
1.600000e+01  1.580314e+00 
1.610000e+01  1.580935e+00 
1.620000e+01  1.581552e+00 
1.630000e+01  1.582164e+00 
1.640000e+01  1.582772e+00 
1.650000e+01  1.583375e+00 
1.660000e+01  1.583973e+00 
1.670000e+01  1.584567e+00 
1.680000e+01  1.585156e+00 
1.690000e+01  1.585741e+00 
1.700000e+01  1.586322e+00 
1.710000e+01  1.586899e+00 
1.720000e+01  1.587471e+00 
1.730000e+01  1.588039e+00 
1.740000e+01  1.588603e+00 
1.750000e+01  1.589162e+00 
1.760000e+01  1.589718e+00 
1.770000e+01  1.590270e+00 
1.780000e+01  1.590818e+00 
1.790000e+01  1.591362e+00 
1.800000e+01  1.591902e+00 
1.810000e+01  1.592439e+00 
1.820000e+01  1.592971e+00 
1.830000e+01  1.593500e+00 
1.840000e+01  1.594025e+00 
1.850000e+01  1.594547e+00 
1.860000e+01  1.595065e+00 
1.870000e+01  1.595580e+00 
1.880000e+01  1.596091e+00 
1.890000e+01  1.596599e+00 
1.900000e+01  1.597103e+00 
1.910000e+01  1.597604e+00 
1.920000e+01  1.598102e+00 
1.930000e+01  1.598596e+00 
1.940000e+01  1.599087e+00 
1.950000e+01  1.599575e+00 
1.960000e+01  1.600059e+00 
1.970000e+01  1.600541e+00 
1.980000e+01  1.601019e+00 
1.990000e+01  1.601494e+00 
2.000000e+01  1.601967e+00 


==> Tparam_mu0p7m1.dat <==
x y 
0.000000e+00  1.245549e+00 
1.000000e-01  1.244432e+00 
2.000000e-01  1.241592e+00 
3.000000e-01  1.237602e+00 
4.000000e-01  1.232851e+00 
5.000000e-01  1.227607e+00 
6.000000e-01  1.222058e+00 
7.000000e-01  1.216337e+00 
8.000000e-01  1.210539e+00 
9.000000e-01  1.204730e+00 
1.000000e+00  1.198960e+00 
1.100000e+00  1.193261e+00 
1.200000e+00  1.187657e+00 
1.300000e+00  1.182165e+00 
1.400000e+00  1.176796e+00 
1.500000e+00  1.171556e+00 
1.600000e+00  1.166450e+00 
1.700000e+00  1.161478e+00 
1.800000e+00  1.156640e+00 
1.900000e+00  1.151936e+00 
2.000000e+00  1.147363e+00 
2.100000e+00  1.142918e+00 
2.200000e+00  1.138598e+00 
2.300000e+00  1.134400e+00 
2.400000e+00  1.130320e+00 
2.500000e+00  1.126354e+00 
2.600000e+00  1.122499e+00 
2.700000e+00  1.118750e+00 
2.800000e+00  1.115104e+00 
2.900000e+00  1.111557e+00 
3.000000e+00  1.108106e+00 
3.100000e+00  1.104747e+00 
3.200000e+00  1.101476e+00 
3.300000e+00  1.098292e+00 
3.400000e+00  1.095189e+00 
3.500000e+00  1.092166e+00 
3.600000e+00  1.089219e+00 
3.700000e+00  1.086346e+00 
3.800000e+00  1.083545e+00 
3.900000e+00  1.080811e+00 
4.000000e+00  1.078144e+00 
4.100000e+00  1.075540e+00 
4.200000e+00  1.072998e+00 
4.300000e+00  1.070515e+00 
4.400000e+00  1.068089e+00 
4.500000e+00  1.065718e+00 
4.600000e+00  1.063401e+00 
4.700000e+00  1.061135e+00 
4.800000e+00  1.058920e+00 
4.900000e+00  1.056752e+00 
5.000000e+00  1.054631e+00 
5.100000e+00  1.052555e+00 
5.200000e+00  1.050523e+00 
5.300000e+00  1.048533e+00 
5.400000e+00  1.046584e+00 
5.500000e+00  1.044674e+00 
5.600000e+00  1.042803e+00 
5.700000e+00  1.040969e+00 
5.800000e+00  1.039172e+00 
5.900000e+00  1.037409e+00 
6.000000e+00  1.035680e+00 
6.100000e+00  1.033984e+00 
6.200000e+00  1.032320e+00 
6.300000e+00  1.030688e+00 
6.400000e+00  1.029085e+00 
6.500000e+00  1.027512e+00 
6.600000e+00  1.025967e+00 
6.700000e+00  1.024450e+00 
6.800000e+00  1.022960e+00 
6.900000e+00  1.021496e+00 
7.000000e+00  1.020057e+00 
7.100000e+00  1.018643e+00 
7.200000e+00  1.017254e+00 
7.300000e+00  1.015888e+00 
7.400000e+00  1.014545e+00 
7.500000e+00  1.013224e+00 
7.600000e+00  1.011924e+00 
7.700000e+00  1.010646e+00 
7.800000e+00  1.009389e+00 
7.900000e+00  1.008152e+00 
8.000000e+00  1.006934e+00 
8.100000e+00  1.005736e+00 
8.200000e+00  1.004556e+00 
8.300000e+00  1.003394e+00 
8.400000e+00  1.002250e+00 
8.500000e+00  1.001124e+00 
8.600000e+00  1.000014e+00 
8.700000e+00  9.989209e-01 
8.800000e+00  9.978440e-01 
8.900000e+00  9.967830e-01 
9.000000e+00  9.957373e-01 
9.100000e+00  9.947068e-01 
9.200000e+00  9.936910e-01 
9.300000e+00  9.926896e-01 
9.400000e+00  9.917023e-01 
9.500000e+00  9.907288e-01 
9.600000e+00  9.897688e-01 
9.700000e+00  9.888220e-01 
9.800000e+00  9.878881e-01 
9.900000e+00  9.869668e-01 
1.000000e+01  9.860579e-01 
1.010000e+01  9.851612e-01 
1.020000e+01  9.842763e-01 
1.030000e+01  9.834030e-01 
1.040000e+01  9.825412e-01 
1.050000e+01  9.816904e-01 
1.060000e+01  9.808506e-01 
1.070000e+01  9.800215e-01 
1.080000e+01  9.792030e-01 
1.090000e+01  9.783946e-01 
1.100000e+01  9.775964e-01 
1.110000e+01  9.768081e-01 
1.120000e+01  9.760295e-01 
1.130000e+01  9.752603e-01 
1.140000e+01  9.745006e-01 
1.150000e+01  9.737499e-01 
1.160000e+01  9.730083e-01 
1.170000e+01  9.722755e-01 
1.180000e+01  9.715513e-01 
1.190000e+01  9.708356e-01 
1.200000e+01  9.701282e-01 
1.210000e+01  9.694291e-01 
1.220000e+01  9.687380e-01 
1.230000e+01  9.680547e-01 
1.240000e+01  9.673793e-01 
1.250000e+01  9.667114e-01 
1.260000e+01  9.660510e-01 
1.270000e+01  9.653980e-01 
1.280000e+01  9.647522e-01 
1.290000e+01  9.641135e-01 
1.300000e+01  9.634818e-01 
1.310000e+01  9.628569e-01 
1.320000e+01  9.622388e-01 
1.330000e+01  9.616272e-01 
1.340000e+01  9.610223e-01 
1.350000e+01  9.604237e-01 
1.360000e+01  9.598314e-01 
1.370000e+01  9.592453e-01 
1.380000e+01  9.586654e-01 
1.390000e+01  9.580914e-01 
1.400000e+01  9.575233e-01 
1.410000e+01  9.569610e-01 
1.420000e+01  9.564045e-01 
1.430000e+01  9.558535e-01 
1.440000e+01  9.553081e-01 
1.450000e+01  9.547682e-01 
1.460000e+01  9.542336e-01 
1.470000e+01  9.537043e-01 
1.480000e+01  9.531802e-01 
1.490000e+01  9.526612e-01 
1.500000e+01  9.521472e-01 
1.510000e+01  9.516383e-01 
1.520000e+01  9.511342e-01 
1.530000e+01  9.506349e-01 
1.540000e+01  9.501403e-01 
1.550000e+01  9.496505e-01 
1.560000e+01  9.491652e-01 
1.570000e+01  9.486845e-01 
1.580000e+01  9.482082e-01 
1.590000e+01  9.477364e-01 
1.600000e+01  9.472689e-01 
1.610000e+01  9.468057e-01 
1.620000e+01  9.463466e-01 
1.630000e+01  9.458918e-01 
1.640000e+01  9.454410e-01 
1.650000e+01  9.449943e-01 
1.660000e+01  9.445516e-01 
1.670000e+01  9.441128e-01 
1.680000e+01  9.436779e-01 
1.690000e+01  9.432468e-01 
1.700000e+01  9.428195e-01 
1.710000e+01  9.423959e-01 
1.720000e+01  9.419759e-01 
1.730000e+01  9.415596e-01 
1.740000e+01  9.411469e-01 
1.750000e+01  9.407376e-01 
1.760000e+01  9.403319e-01 
1.770000e+01  9.399295e-01 
1.780000e+01  9.395306e-01 
1.790000e+01  9.391350e-01 
1.800000e+01  9.387427e-01 
1.810000e+01  9.383536e-01 
1.820000e+01  9.379677e-01 
1.830000e+01  9.375850e-01 
1.840000e+01  9.372055e-01 
1.850000e+01  9.368290e-01 
1.860000e+01  9.364556e-01 
1.870000e+01  9.360852e-01 
1.880000e+01  9.357178e-01 
1.890000e+01  9.353532e-01 
1.900000e+01  9.349916e-01 
1.910000e+01  9.346329e-01 
1.920000e+01  9.342770e-01 
1.930000e+01  9.339239e-01 
1.940000e+01  9.335735e-01 
1.950000e+01  9.332258e-01 
1.960000e+01  9.328809e-01 
1.970000e+01  9.325386e-01 
1.980000e+01  9.321989e-01 
1.990000e+01  9.318619e-01 
2.000000e+01  9.315274e-01 


==> Tparam_mu0p7m20.dat <==
x y 
0.000000e+00  1.245549e+00 
1.000000e-01  1.241843e+00 
2.000000e-01  1.232060e+00 
3.000000e-01  1.217795e+00 
4.000000e-01  1.200237e+00 
5.000000e-01  1.180285e+00 
6.000000e-01  1.158626e+00 
7.000000e-01  1.135788e+00 
8.000000e-01  1.112184e+00 
9.000000e-01  1.088133e+00 
1.000000e+00  1.063886e+00 
1.100000e+00  1.039638e+00 
1.200000e+00  1.015543e+00 
1.300000e+00  9.917181e-01 
1.400000e+00  9.682559e-01 
1.500000e+00  9.452262e-01 
1.600000e+00  9.226814e-01 
1.700000e+00  9.006602e-01 
1.800000e+00  8.791898e-01 
1.900000e+00  8.582885e-01 
2.000000e+00  8.379671e-01 
2.100000e+00  8.182306e-01 
2.200000e+00  7.990793e-01 
2.300000e+00  7.805097e-01 
2.400000e+00  7.625151e-01 
2.500000e+00  7.450867e-01 
2.600000e+00  7.282137e-01 
2.700000e+00  7.118839e-01 
2.800000e+00  6.960840e-01 
2.900000e+00  6.808000e-01 
3.000000e+00  6.660174e-01 
3.100000e+00  6.517212e-01 
3.200000e+00  6.378963e-01 
3.300000e+00  6.245277e-01 
3.400000e+00  6.116003e-01 
3.500000e+00  5.990990e-01 
3.600000e+00  5.870093e-01 
3.700000e+00  5.753167e-01 
3.800000e+00  5.640069e-01 
3.900000e+00  5.530663e-01 
4.000000e+00  5.424813e-01 
4.100000e+00  5.322390e-01 
4.200000e+00  5.223267e-01 
4.300000e+00  5.127321e-01 
4.400000e+00  5.034434e-01 
4.500000e+00  4.944490e-01 
4.600000e+00  4.857381e-01 
4.700000e+00  4.772999e-01 
4.800000e+00  4.691243e-01 
4.900000e+00  4.612012e-01 
5.000000e+00  4.535212e-01 
5.100000e+00  4.460753e-01 
5.200000e+00  4.388545e-01 
5.300000e+00  4.318506e-01 
5.400000e+00  4.250553e-01 
5.500000e+00  4.184609e-01 
5.600000e+00  4.120600e-01 
5.700000e+00  4.058454e-01 
5.800000e+00  3.998102e-01 
5.900000e+00  3.939477e-01 
6.000000e+00  3.882518e-01 
6.100000e+00  3.827163e-01 
6.200000e+00  3.773353e-01 
6.300000e+00  3.721033e-01 
6.400000e+00  3.670150e-01 
6.500000e+00  3.620652e-01 
6.600000e+00  3.572489e-01 
6.700000e+00  3.525614e-01 
6.800000e+00  3.479983e-01 
6.900000e+00  3.435550e-01 
7.000000e+00  3.392275e-01 
7.100000e+00  3.350118e-01 
7.200000e+00  3.309039e-01 
7.300000e+00  3.269002e-01 
7.400000e+00  3.229972e-01 
7.500000e+00  3.191914e-01 
7.600000e+00  3.154795e-01 
7.700000e+00  3.118585e-01 
7.800000e+00  3.083253e-01 
7.900000e+00  3.048770e-01 
8.000000e+00  3.015109e-01 
8.100000e+00  2.982242e-01 
8.200000e+00  2.950143e-01 
8.300000e+00  2.918789e-01 
8.400000e+00  2.888155e-01 
8.500000e+00  2.858219e-01 
8.600000e+00  2.828958e-01 
8.700000e+00  2.800351e-01 
8.800000e+00  2.772379e-01 
8.900000e+00  2.745020e-01 
9.000000e+00  2.718258e-01 
9.100000e+00  2.692073e-01 
9.200000e+00  2.666448e-01 
9.300000e+00  2.641366e-01 
9.400000e+00  2.616811e-01 
9.500000e+00  2.592767e-01 
9.600000e+00  2.569220e-01 
9.700000e+00  2.546155e-01 
9.800000e+00  2.523557e-01 
9.900000e+00  2.501414e-01 
1.000000e+01  2.479713e-01 
1.010000e+01  2.458440e-01 
1.020000e+01  2.437584e-01 
1.030000e+01  2.417134e-01 
1.040000e+01  2.397077e-01 
1.050000e+01  2.377403e-01 
1.060000e+01  2.358102e-01 
1.070000e+01  2.339163e-01 
1.080000e+01  2.320577e-01 
1.090000e+01  2.302334e-01 
1.100000e+01  2.284425e-01 
1.110000e+01  2.266841e-01 
1.120000e+01  2.249574e-01 
1.130000e+01  2.232615e-01 
1.140000e+01  2.215957e-01 
1.150000e+01  2.199591e-01 
1.160000e+01  2.183511e-01 
1.170000e+01  2.167709e-01 
1.180000e+01  2.152177e-01 
1.190000e+01  2.136910e-01 
1.200000e+01  2.121901e-01 
1.210000e+01  2.107143e-01 
1.220000e+01  2.092630e-01 
1.230000e+01  2.078357e-01 
1.240000e+01  2.064317e-01 
1.250000e+01  2.050505e-01 
1.260000e+01  2.036915e-01 
1.270000e+01  2.023542e-01 
1.280000e+01  2.010382e-01 
1.290000e+01  1.997429e-01 
1.300000e+01  1.984678e-01 
1.310000e+01  1.972125e-01 
1.320000e+01  1.959765e-01 
1.330000e+01  1.947594e-01 
1.340000e+01  1.935608e-01 
1.350000e+01  1.923802e-01 
1.360000e+01  1.912172e-01 
1.370000e+01  1.900715e-01 
1.380000e+01  1.889427e-01 
1.390000e+01  1.878304e-01 
1.400000e+01  1.867342e-01 
1.410000e+01  1.856539e-01 
1.420000e+01  1.845890e-01 
1.430000e+01  1.835392e-01 
1.440000e+01  1.825043e-01 
1.450000e+01  1.814839e-01 
1.460000e+01  1.804777e-01 
1.470000e+01  1.794854e-01 
1.480000e+01  1.785067e-01 
1.490000e+01  1.775414e-01 
1.500000e+01  1.765892e-01 
1.510000e+01  1.756497e-01 
1.520000e+01  1.747229e-01 
1.530000e+01  1.738083e-01 
1.540000e+01  1.729059e-01 
1.550000e+01  1.720152e-01 
1.560000e+01  1.711362e-01 
1.570000e+01  1.702685e-01 
1.580000e+01  1.694120e-01 
1.590000e+01  1.685664e-01 
1.600000e+01  1.677316e-01 
1.610000e+01  1.669073e-01 
1.620000e+01  1.660933e-01 
1.630000e+01  1.652895e-01 
1.640000e+01  1.644956e-01 
1.650000e+01  1.637115e-01 
1.660000e+01  1.629369e-01 
1.670000e+01  1.621718e-01 
1.680000e+01  1.614160e-01 
1.690000e+01  1.606692e-01 
1.700000e+01  1.599313e-01 
1.710000e+01  1.592021e-01 
1.720000e+01  1.584816e-01 
1.730000e+01  1.577695e-01 
1.740000e+01  1.570657e-01 
1.750000e+01  1.563701e-01 
1.760000e+01  1.556825e-01 
1.770000e+01  1.550027e-01 
1.780000e+01  1.543307e-01 
1.790000e+01  1.536664e-01 
1.800000e+01  1.530094e-01 
1.810000e+01  1.523599e-01 
1.820000e+01  1.517176e-01 
1.830000e+01  1.510823e-01 
1.840000e+01  1.504541e-01 
1.850000e+01  1.498328e-01 
1.860000e+01  1.492182e-01 
1.870000e+01  1.486102e-01 
1.880000e+01  1.480089e-01 
1.890000e+01  1.474139e-01 
1.900000e+01  1.468253e-01 
1.910000e+01  1.462430e-01 
1.920000e+01  1.456667e-01 
1.930000e+01  1.450965e-01 
1.940000e+01  1.445323e-01 
1.950000e+01  1.439739e-01 
1.960000e+01  1.434213e-01 
1.970000e+01  1.428743e-01 
1.980000e+01  1.423330e-01 
1.990000e+01  1.417971e-01 
2.000000e+01  1.412666e-01 


==> Tparam_mu0p7m3.dat <==
x y 
0.000000e+00  1.245549e+00 
1.000000e-01  1.242632e+00 
2.000000e-01  1.235022e+00 
3.000000e-01  1.224057e+00 
4.000000e-01  1.210707e+00 
5.000000e-01  1.195688e+00 
6.000000e-01  1.179528e+00 
7.000000e-01  1.162627e+00 
8.000000e-01  1.145282e+00 
9.000000e-01  1.127720e+00 
1.000000e+00  1.110113e+00 
1.100000e+00  1.092590e+00 
1.200000e+00  1.075249e+00 
1.300000e+00  1.058161e+00 
1.400000e+00  1.041381e+00 
1.500000e+00  1.024947e+00 
1.600000e+00  1.008887e+00 
1.700000e+00  9.932192e-01 
1.800000e+00  9.779540e-01 
1.900000e+00  9.630972e-01 
2.000000e+00  9.486505e-01 
2.100000e+00  9.346118e-01 
2.200000e+00  9.209767e-01 
2.300000e+00  9.077388e-01 
2.400000e+00  8.948903e-01 
2.500000e+00  8.824223e-01 
2.600000e+00  8.703251e-01 
2.700000e+00  8.585885e-01 
2.800000e+00  8.472020e-01 
2.900000e+00  8.361549e-01 
3.000000e+00  8.254364e-01 
3.100000e+00  8.150358e-01 
3.200000e+00  8.049426e-01 
3.300000e+00  7.951462e-01 
3.400000e+00  7.856365e-01 
3.500000e+00  7.764034e-01 
3.600000e+00  7.674373e-01 
3.700000e+00  7.587286e-01 
3.800000e+00  7.502684e-01 
3.900000e+00  7.420477e-01 
4.000000e+00  7.340579e-01 
4.100000e+00  7.262909e-01 
4.200000e+00  7.187388e-01 
4.300000e+00  7.113938e-01 
4.400000e+00  7.042486e-01 
4.500000e+00  6.972962e-01 
4.600000e+00  6.905297e-01 
4.700000e+00  6.839427e-01 
4.800000e+00  6.775288e-01 
4.900000e+00  6.712820e-01 
5.000000e+00  6.651965e-01 
5.100000e+00  6.592668e-01 
5.200000e+00  6.534876e-01 
5.300000e+00  6.478537e-01 
5.400000e+00  6.423602e-01 
5.500000e+00  6.370023e-01 
5.600000e+00  6.317757e-01 
5.700000e+00  6.266758e-01 
5.800000e+00  6.216985e-01 
5.900000e+00  6.168399e-01 
6.000000e+00  6.120960e-01 
6.100000e+00  6.074631e-01 
6.200000e+00  6.029378e-01 
6.300000e+00  5.985165e-01 
6.400000e+00  5.941960e-01 
6.500000e+00  5.899731e-01 
6.600000e+00  5.858448e-01 
6.700000e+00  5.818082e-01 
6.800000e+00  5.778603e-01 
6.900000e+00  5.739987e-01 
7.000000e+00  5.702206e-01 
7.100000e+00  5.665235e-01 
7.200000e+00  5.629050e-01 
7.300000e+00  5.593628e-01 
7.400000e+00  5.558946e-01 
7.500000e+00  5.524984e-01 
7.600000e+00  5.491720e-01 
7.700000e+00  5.459133e-01 
7.800000e+00  5.427206e-01 
7.900000e+00  5.395919e-01 
8.000000e+00  5.365254e-01 
8.100000e+00  5.335193e-01 
8.200000e+00  5.305721e-01 
8.300000e+00  5.276821e-01 
8.400000e+00  5.248477e-01 
8.500000e+00  5.220675e-01 
8.600000e+00  5.193399e-01 
8.700000e+00  5.166636e-01 
8.800000e+00  5.140372e-01 
8.900000e+00  5.114593e-01 
9.000000e+00  5.089289e-01 
9.100000e+00  5.064445e-01 
9.200000e+00  5.040050e-01 
9.300000e+00  5.016093e-01 
9.400000e+00  4.992563e-01 
9.500000e+00  4.969448e-01 
9.600000e+00  4.946739e-01 
9.700000e+00  4.924425e-01 
9.800000e+00  4.902496e-01 
9.900000e+00  4.880944e-01 
1.000000e+01  4.859759e-01 
1.010000e+01  4.838931e-01 
1.020000e+01  4.818453e-01 
1.030000e+01  4.798316e-01 
1.040000e+01  4.778512e-01 
1.050000e+01  4.759034e-01 
1.060000e+01  4.739873e-01 
1.070000e+01  4.721022e-01 
1.080000e+01  4.702474e-01 
1.090000e+01  4.684222e-01 
1.100000e+01  4.666259e-01 
1.110000e+01  4.648579e-01 
1.120000e+01  4.631176e-01 
1.130000e+01  4.614043e-01 
1.140000e+01  4.597174e-01 
1.150000e+01  4.580564e-01 
1.160000e+01  4.564206e-01 
1.170000e+01  4.548095e-01 
1.180000e+01  4.532227e-01 
1.190000e+01  4.516595e-01 
1.200000e+01  4.501194e-01 
1.210000e+01  4.486021e-01 
1.220000e+01  4.471069e-01 
1.230000e+01  4.456335e-01 
1.240000e+01  4.441813e-01 
1.250000e+01  4.427499e-01 
1.260000e+01  4.413390e-01 
1.270000e+01  4.399480e-01 
1.280000e+01  4.385767e-01 
1.290000e+01  4.372245e-01 
1.300000e+01  4.358910e-01 
1.310000e+01  4.345761e-01 
1.320000e+01  4.332791e-01 
1.330000e+01  4.319999e-01 
1.340000e+01  4.307380e-01 
1.350000e+01  4.294931e-01 
1.360000e+01  4.282649e-01 
1.370000e+01  4.270530e-01 
1.380000e+01  4.258572e-01 
1.390000e+01  4.246771e-01 
1.400000e+01  4.235125e-01 
1.410000e+01  4.223630e-01 
1.420000e+01  4.212284e-01 
1.430000e+01  4.201083e-01 
1.440000e+01  4.190026e-01 
1.450000e+01  4.179109e-01 
1.460000e+01  4.168330e-01 
1.470000e+01  4.157686e-01 
1.480000e+01  4.147175e-01 
1.490000e+01  4.136795e-01 
1.500000e+01  4.126543e-01 
1.510000e+01  4.116417e-01 
1.520000e+01  4.106414e-01 
1.530000e+01  4.096533e-01 
1.540000e+01  4.086772e-01 
1.550000e+01  4.077127e-01 
1.560000e+01  4.067598e-01 
1.570000e+01  4.058182e-01 
1.580000e+01  4.048877e-01 
1.590000e+01  4.039681e-01 
1.600000e+01  4.030593e-01 
1.610000e+01  4.021611e-01 
1.620000e+01  4.012732e-01 
1.630000e+01  4.003956e-01 
1.640000e+01  3.995280e-01 
1.650000e+01  3.986702e-01 
1.660000e+01  3.978222e-01 
1.670000e+01  3.969838e-01 
1.680000e+01  3.961547e-01 
1.690000e+01  3.953349e-01 
1.700000e+01  3.945241e-01 
1.710000e+01  3.937223e-01 
1.720000e+01  3.929294e-01 
1.730000e+01  3.921450e-01 
1.740000e+01  3.913692e-01 
1.750000e+01  3.906018e-01 
1.760000e+01  3.898427e-01 
1.770000e+01  3.890917e-01 
1.780000e+01  3.883486e-01 
1.790000e+01  3.876135e-01 
1.800000e+01  3.868861e-01 
1.810000e+01  3.861663e-01 
1.820000e+01  3.854541e-01 
1.830000e+01  3.847493e-01 
1.840000e+01  3.840517e-01 
1.850000e+01  3.833614e-01 
1.860000e+01  3.826781e-01 
1.870000e+01  3.820018e-01 
1.880000e+01  3.813323e-01 
1.890000e+01  3.806697e-01 
1.900000e+01  3.800136e-01 
1.910000e+01  3.793642e-01 
1.920000e+01  3.787212e-01 
1.930000e+01  3.780846e-01 
1.940000e+01  3.774543e-01 
1.950000e+01  3.768301e-01 
1.960000e+01  3.762121e-01 
1.970000e+01  3.756001e-01 
1.980000e+01  3.749940e-01 
1.990000e+01  3.743938e-01 
2.000000e+01  3.737993e-01 


==> Tparam_mu1.dat <==
x y 
0.000000e+00  8.327462e-01 
1.000000e-01  8.295083e-01 
2.000000e-01  8.210506e-01 
3.000000e-01  8.088620e-01 
4.000000e-01  7.940346e-01 
5.000000e-01  7.773799e-01 
6.000000e-01  7.595064e-01 
7.000000e-01  7.408735e-01 
8.000000e-01  7.218289e-01 
9.000000e-01  7.026364e-01 
1.000000e+00  6.834959e-01 
1.100000e+00  6.645576e-01 
1.200000e+00  6.459341e-01 
1.300000e+00  6.277078e-01 
1.400000e+00  6.099386e-01 
1.500000e+00  5.926678e-01 
1.600000e+00  5.759231e-01 
1.700000e+00  5.597208e-01 
1.800000e+00  5.440686e-01 
1.900000e+00  5.289677e-01 
2.000000e+00  5.144140e-01 
2.100000e+00  5.003994e-01 
2.200000e+00  4.869129e-01 
2.300000e+00  4.739413e-01 
2.400000e+00  4.614697e-01 
2.500000e+00  4.494822e-01 
2.600000e+00  4.379621e-01 
2.700000e+00  4.268923e-01 
2.800000e+00  4.162555e-01 
2.900000e+00  4.060347e-01 
3.000000e+00  3.962127e-01 
3.100000e+00  3.867728e-01 
3.200000e+00  3.776986e-01 
3.300000e+00  3.689743e-01 
3.400000e+00  3.605845e-01 
3.500000e+00  3.525143e-01 
3.600000e+00  3.447494e-01 
3.700000e+00  3.372759e-01 
3.800000e+00  3.300808e-01 
3.900000e+00  3.231514e-01 
4.000000e+00  3.164756e-01 
4.100000e+00  3.100419e-01 
4.200000e+00  3.038393e-01 
4.300000e+00  2.978572e-01 
4.400000e+00  2.920857e-01 
4.500000e+00  2.865153e-01 
4.600000e+00  2.811370e-01 
4.700000e+00  2.759420e-01 
4.800000e+00  2.709223e-01 
4.900000e+00  2.660700e-01 
5.000000e+00  2.613778e-01 
5.100000e+00  2.568386e-01 
5.200000e+00  2.524457e-01 
5.300000e+00  2.481929e-01 
5.400000e+00  2.440740e-01 
5.500000e+00  2.400834e-01 
5.600000e+00  2.362156e-01 
5.700000e+00  2.324655e-01 
5.800000e+00  2.288281e-01 
5.900000e+00  2.252987e-01 
6.000000e+00  2.218729e-01 
6.100000e+00  2.185466e-01 
6.200000e+00  2.153155e-01 
6.300000e+00  2.121761e-01 
6.400000e+00  2.091245e-01 
6.500000e+00  2.061574e-01 
6.600000e+00  2.032714e-01 
6.700000e+00  2.004635e-01 
6.800000e+00  1.977305e-01 
6.900000e+00  1.950698e-01 
7.000000e+00  1.924785e-01 
7.100000e+00  1.899540e-01 
7.200000e+00  1.874940e-01 
7.300000e+00  1.850960e-01 
7.400000e+00  1.827578e-01 
7.500000e+00  1.804773e-01 
7.600000e+00  1.782523e-01 
7.700000e+00  1.760810e-01 
7.800000e+00  1.739615e-01 
7.900000e+00  1.718919e-01 
8.000000e+00  1.698707e-01 
8.100000e+00  1.678960e-01 
8.200000e+00  1.659664e-01 
8.300000e+00  1.640804e-01 
8.400000e+00  1.622366e-01 
8.500000e+00  1.604335e-01 
8.600000e+00  1.586698e-01 
8.700000e+00  1.569443e-01 
8.800000e+00  1.552558e-01 
8.900000e+00  1.536031e-01 
9.000000e+00  1.519851e-01 
9.100000e+00  1.504008e-01 
9.200000e+00  1.488490e-01 
9.300000e+00  1.473288e-01 
9.400000e+00  1.458393e-01 
9.500000e+00  1.443795e-01 
9.600000e+00  1.429487e-01 
9.700000e+00  1.415458e-01 
9.800000e+00  1.401702e-01 
9.900000e+00  1.388210e-01 
1.000000e+01  1.374975e-01 
1.010000e+01  1.361990e-01 
1.020000e+01  1.349248e-01 
1.030000e+01  1.336741e-01 
1.040000e+01  1.324464e-01 
1.050000e+01  1.312411e-01 
1.060000e+01  1.300574e-01 
1.070000e+01  1.288949e-01 
1.080000e+01  1.277530e-01 
1.090000e+01  1.266312e-01 
1.100000e+01  1.255289e-01 
1.110000e+01  1.244456e-01 
1.120000e+01  1.233808e-01 
1.130000e+01  1.223341e-01 
1.140000e+01  1.213050e-01 
1.150000e+01  1.202931e-01 
1.160000e+01  1.192979e-01 
1.170000e+01  1.183190e-01 
1.180000e+01  1.173561e-01 
1.190000e+01  1.164087e-01 
1.200000e+01  1.154765e-01 
1.210000e+01  1.145591e-01 
1.220000e+01  1.136562e-01 
1.230000e+01  1.127674e-01 
1.240000e+01  1.118924e-01 
1.250000e+01  1.110309e-01 
1.260000e+01  1.101826e-01 
1.270000e+01  1.093471e-01 
1.280000e+01  1.085242e-01 
1.290000e+01  1.077136e-01 
1.300000e+01  1.069150e-01 
1.310000e+01  1.061281e-01 
1.320000e+01  1.053528e-01 
1.330000e+01  1.045887e-01 
1.340000e+01  1.038357e-01 
1.350000e+01  1.030934e-01 
1.360000e+01  1.023616e-01 
1.370000e+01  1.016402e-01 
1.380000e+01  1.009288e-01 
1.390000e+01  1.002274e-01 
1.400000e+01  9.953559e-02 
1.410000e+01  9.885331e-02 
1.420000e+01  9.818033e-02 
1.430000e+01  9.751645e-02 
1.440000e+01  9.686149e-02 
1.450000e+01  9.621527e-02 
1.460000e+01  9.557762e-02 
1.470000e+01  9.494837e-02 
1.480000e+01  9.432735e-02 
1.490000e+01  9.371440e-02 
1.500000e+01  9.310938e-02 
1.510000e+01  9.251211e-02 
1.520000e+01  9.192247e-02 
1.530000e+01  9.134029e-02 
1.540000e+01  9.076545e-02 
1.550000e+01  9.019779e-02 
1.560000e+01  8.963720e-02 
1.570000e+01  8.908353e-02 
1.580000e+01  8.853666e-02 
1.590000e+01  8.799647e-02 
1.600000e+01  8.746283e-02 
1.610000e+01  8.693563e-02 
1.620000e+01  8.641474e-02 
1.630000e+01  8.590007e-02 
1.640000e+01  8.539148e-02 
1.650000e+01  8.488889e-02 
1.660000e+01  8.439218e-02 
1.670000e+01  8.390125e-02 
1.680000e+01  8.341600e-02 
1.690000e+01  8.293634e-02 
1.700000e+01  8.246216e-02 
1.710000e+01  8.199337e-02 
1.720000e+01  8.152988e-02 
1.730000e+01  8.107161e-02 
1.740000e+01  8.061846e-02 
1.750000e+01  8.017035e-02 
1.760000e+01  7.972719e-02 
1.770000e+01  7.928891e-02 
1.780000e+01  7.885542e-02 
1.790000e+01  7.842665e-02 
1.800000e+01  7.800251e-02 
1.810000e+01  7.758294e-02 
1.820000e+01  7.716786e-02 
1.830000e+01  7.675720e-02 
1.840000e+01  7.635089e-02 
1.850000e+01  7.594885e-02 
1.860000e+01  7.555103e-02 
1.870000e+01  7.515736e-02 
1.880000e+01  7.476777e-02 
1.890000e+01  7.438220e-02 
1.900000e+01  7.400058e-02 
1.910000e+01  7.362286e-02 
1.920000e+01  7.324898e-02 
1.930000e+01  7.287888e-02 
1.940000e+01  7.251250e-02 
1.950000e+01  7.214979e-02 
1.960000e+01  7.179068e-02 
1.970000e+01  7.143514e-02 
1.980000e+01  7.108310e-02 
1.990000e+01  7.073451e-02 
2.000000e+01  7.038933e-02 


==> Tparam_mu1m0p5.dat <==
x y 
0.000000e+00  8.327462e-01 
1.000000e-01  8.357362e-01 
2.000000e-01  8.428709e-01 
3.000000e-01  8.523490e-01 
4.000000e-01  8.631334e-01 
5.000000e-01  8.746021e-01 
6.000000e-01  8.863710e-01 
7.000000e-01  8.981993e-01 
8.000000e-01  9.099345e-01 
9.000000e-01  9.214805e-01 
1.000000e+00  9.327776e-01 
1.100000e+00  9.437903e-01 
1.200000e+00  9.544992e-01 
1.300000e+00  9.648956e-01 
1.400000e+00  9.749778e-01 
1.500000e+00  9.847493e-01 
1.600000e+00  9.942163e-01 
1.700000e+00  1.003387e+00 
1.800000e+00  1.012272e+00 
1.900000e+00  1.020881e+00 
2.000000e+00  1.029225e+00 
2.100000e+00  1.037314e+00 
2.200000e+00  1.045160e+00 
2.300000e+00  1.052772e+00 
2.400000e+00  1.060160e+00 
2.500000e+00  1.067335e+00 
2.600000e+00  1.074306e+00 
2.700000e+00  1.081080e+00 
2.800000e+00  1.087668e+00 
2.900000e+00  1.094077e+00 
3.000000e+00  1.100314e+00 
3.100000e+00  1.106387e+00 
3.200000e+00  1.112302e+00 
3.300000e+00  1.118067e+00 
3.400000e+00  1.123687e+00 
3.500000e+00  1.129168e+00 
3.600000e+00  1.134515e+00 
3.700000e+00  1.139735e+00 
3.800000e+00  1.144832e+00 
3.900000e+00  1.149810e+00 
4.000000e+00  1.154674e+00 
4.100000e+00  1.159429e+00 
4.200000e+00  1.164079e+00 
4.300000e+00  1.168626e+00 
4.400000e+00  1.173076e+00 
4.500000e+00  1.177431e+00 
4.600000e+00  1.181695e+00 
4.700000e+00  1.185872e+00 
4.800000e+00  1.189963e+00 
4.900000e+00  1.193972e+00 
5.000000e+00  1.197901e+00 
5.100000e+00  1.201754e+00 
5.200000e+00  1.205533e+00 
5.300000e+00  1.209239e+00 
5.400000e+00  1.212876e+00 
5.500000e+00  1.216446e+00 
5.600000e+00  1.219951e+00 
5.700000e+00  1.223392e+00 
5.800000e+00  1.226771e+00 
5.900000e+00  1.230091e+00 
6.000000e+00  1.233353e+00 
6.100000e+00  1.236559e+00 
6.200000e+00  1.239711e+00 
6.300000e+00  1.242810e+00 
6.400000e+00  1.245857e+00 
6.500000e+00  1.248854e+00 
6.600000e+00  1.251802e+00 
6.700000e+00  1.254704e+00 
6.800000e+00  1.257559e+00 
6.900000e+00  1.260369e+00 
7.000000e+00  1.263136e+00 
7.100000e+00  1.265860e+00 
7.200000e+00  1.268543e+00 
7.300000e+00  1.271185e+00 
7.400000e+00  1.273788e+00 
7.500000e+00  1.276353e+00 
7.600000e+00  1.278880e+00 
7.700000e+00  1.281371e+00 
7.800000e+00  1.283827e+00 
7.900000e+00  1.286247e+00 
8.000000e+00  1.288634e+00 
8.100000e+00  1.290988e+00 
8.200000e+00  1.293309e+00 
8.300000e+00  1.295599e+00 
8.400000e+00  1.297858e+00 
8.500000e+00  1.300086e+00 
8.600000e+00  1.302286e+00 
8.700000e+00  1.304456e+00 
8.800000e+00  1.306598e+00 
8.900000e+00  1.308713e+00 
9.000000e+00  1.310801e+00 
9.100000e+00  1.312862e+00 
9.200000e+00  1.314898e+00 
9.300000e+00  1.316908e+00 
9.400000e+00  1.318894e+00 
9.500000e+00  1.320855e+00 
9.600000e+00  1.322793e+00 
9.700000e+00  1.324708e+00 
9.800000e+00  1.326599e+00 
9.900000e+00  1.328469e+00 
1.000000e+01  1.330316e+00 
1.010000e+01  1.332142e+00 
1.020000e+01  1.333947e+00 
1.030000e+01  1.335731e+00 
1.040000e+01  1.337496e+00 
1.050000e+01  1.339240e+00 
1.060000e+01  1.340965e+00 
1.070000e+01  1.342671e+00 
1.080000e+01  1.344358e+00 
1.090000e+01  1.346027e+00 
1.100000e+01  1.347677e+00 
1.110000e+01  1.349310e+00 
1.120000e+01  1.350926e+00 
1.130000e+01  1.352525e+00 
1.140000e+01  1.354106e+00 
1.150000e+01  1.355672e+00 
1.160000e+01  1.357221e+00 
1.170000e+01  1.358754e+00 
1.180000e+01  1.360272e+00 
1.190000e+01  1.361774e+00 
1.200000e+01  1.363261e+00 
1.210000e+01  1.364733e+00 
1.220000e+01  1.366191e+00 
1.230000e+01  1.367634e+00 
1.240000e+01  1.369064e+00 
1.250000e+01  1.370479e+00 
1.260000e+01  1.371881e+00 
1.270000e+01  1.373269e+00 
1.280000e+01  1.374644e+00 
1.290000e+01  1.376006e+00 
1.300000e+01  1.377356e+00 
1.310000e+01  1.378693e+00 
1.320000e+01  1.380017e+00 
1.330000e+01  1.381329e+00 
1.340000e+01  1.382630e+00 
1.350000e+01  1.383918e+00 
1.360000e+01  1.385195e+00 
1.370000e+01  1.386460e+00 
1.380000e+01  1.387714e+00 
1.390000e+01  1.388957e+00 
1.400000e+01  1.390189e+00 
1.410000e+01  1.391410e+00 
1.420000e+01  1.392621e+00 
1.430000e+01  1.393821e+00 
1.440000e+01  1.395011e+00 
1.450000e+01  1.396191e+00 
1.460000e+01  1.397360e+00 
1.470000e+01  1.398520e+00 
1.480000e+01  1.399670e+00 
1.490000e+01  1.400810e+00 
1.500000e+01  1.401941e+00 
1.510000e+01  1.403063e+00 
1.520000e+01  1.404176e+00 
1.530000e+01  1.405279e+00 
1.540000e+01  1.406373e+00 
1.550000e+01  1.407459e+00 
1.560000e+01  1.408536e+00 
1.570000e+01  1.409604e+00 
1.580000e+01  1.410664e+00 
1.590000e+01  1.411716e+00 
1.600000e+01  1.412759e+00 
1.610000e+01  1.413794e+00 
1.620000e+01  1.414822e+00 
1.630000e+01  1.415841e+00 
1.640000e+01  1.416852e+00 
1.650000e+01  1.417856e+00 
1.660000e+01  1.418852e+00 
1.670000e+01  1.419841e+00 
1.680000e+01  1.420822e+00 
1.690000e+01  1.421796e+00 
1.700000e+01  1.422762e+00 
1.710000e+01  1.423722e+00 
1.720000e+01  1.424674e+00 
1.730000e+01  1.425619e+00 
1.740000e+01  1.426558e+00 
1.750000e+01  1.427490e+00 
1.760000e+01  1.428415e+00 
1.770000e+01  1.429333e+00 
1.780000e+01  1.430245e+00 
1.790000e+01  1.431150e+00 
1.800000e+01  1.432049e+00 
1.810000e+01  1.432942e+00 
1.820000e+01  1.433828e+00 
1.830000e+01  1.434709e+00 
1.840000e+01  1.435583e+00 
1.850000e+01  1.436451e+00 
1.860000e+01  1.437313e+00 
1.870000e+01  1.438169e+00 
1.880000e+01  1.439020e+00 
1.890000e+01  1.439865e+00 
1.900000e+01  1.440704e+00 
1.910000e+01  1.441537e+00 
1.920000e+01  1.442365e+00 
1.930000e+01  1.443187e+00 
1.940000e+01  1.444004e+00 
1.950000e+01  1.444816e+00 
1.960000e+01  1.445622e+00 
1.970000e+01  1.446423e+00 
1.980000e+01  1.447219e+00 
1.990000e+01  1.448010e+00 
2.000000e+01  1.448795e+00 


==> Tparam_mu1m1.dat <==
x y 
0.000000e+00  8.327462e-01 
1.000000e-01  8.327462e-01 
2.000000e-01  8.327462e-01 
3.000000e-01  8.327462e-01 
4.000000e-01  8.327462e-01 
5.000000e-01  8.327462e-01 
6.000000e-01  8.327462e-01 
7.000000e-01  8.327462e-01 
8.000000e-01  8.327462e-01 
9.000000e-01  8.327462e-01 
1.000000e+00  8.327462e-01 
1.100000e+00  8.327462e-01 
1.200000e+00  8.327462e-01 
1.300000e+00  8.327462e-01 
1.400000e+00  8.327462e-01 
1.500000e+00  8.327462e-01 
1.600000e+00  8.327462e-01 
1.700000e+00  8.327462e-01 
1.800000e+00  8.327462e-01 
1.900000e+00  8.327462e-01 
2.000000e+00  8.327462e-01 
2.100000e+00  8.327462e-01 
2.200000e+00  8.327462e-01 
2.300000e+00  8.327462e-01 
2.400000e+00  8.327462e-01 
2.500000e+00  8.327462e-01 
2.600000e+00  8.327462e-01 
2.700000e+00  8.327462e-01 
2.800000e+00  8.327462e-01 
2.900000e+00  8.327462e-01 
3.000000e+00  8.327462e-01 
3.100000e+00  8.327462e-01 
3.200000e+00  8.327462e-01 
3.300000e+00  8.327462e-01 
3.400000e+00  8.327462e-01 
3.500000e+00  8.327462e-01 
3.600000e+00  8.327462e-01 
3.700000e+00  8.327462e-01 
3.800000e+00  8.327462e-01 
3.900000e+00  8.327462e-01 
4.000000e+00  8.327462e-01 
4.100000e+00  8.327462e-01 
4.200000e+00  8.327462e-01 
4.300000e+00  8.327462e-01 
4.400000e+00  8.327462e-01 
4.500000e+00  8.327462e-01 
4.600000e+00  8.327462e-01 
4.700000e+00  8.327462e-01 
4.800000e+00  8.327462e-01 
4.900000e+00  8.327462e-01 
5.000000e+00  8.327462e-01 
5.100000e+00  8.327462e-01 
5.200000e+00  8.327462e-01 
5.300000e+00  8.327462e-01 
5.400000e+00  8.327462e-01 
5.500000e+00  8.327462e-01 
5.600000e+00  8.327462e-01 
5.700000e+00  8.327462e-01 
5.800000e+00  8.327462e-01 
5.900000e+00  8.327462e-01 
6.000000e+00  8.327462e-01 
6.100000e+00  8.327462e-01 
6.200000e+00  8.327462e-01 
6.300000e+00  8.327462e-01 
6.400000e+00  8.327462e-01 
6.500000e+00  8.327462e-01 
6.600000e+00  8.327462e-01 
6.700000e+00  8.327462e-01 
6.800000e+00  8.327462e-01 
6.900000e+00  8.327462e-01 
7.000000e+00  8.327462e-01 
7.100000e+00  8.327462e-01 
7.200000e+00  8.327462e-01 
7.300000e+00  8.327462e-01 
7.400000e+00  8.327462e-01 
7.500000e+00  8.327462e-01 
7.600000e+00  8.327462e-01 
7.700000e+00  8.327462e-01 
7.800000e+00  8.327462e-01 
7.900000e+00  8.327462e-01 
8.000000e+00  8.327462e-01 
8.100000e+00  8.327462e-01 
8.200000e+00  8.327462e-01 
8.300000e+00  8.327462e-01 
8.400000e+00  8.327462e-01 
8.500000e+00  8.327462e-01 
8.600000e+00  8.327462e-01 
8.700000e+00  8.327462e-01 
8.800000e+00  8.327462e-01 
8.900000e+00  8.327462e-01 
9.000000e+00  8.327462e-01 
9.100000e+00  8.327462e-01 
9.200000e+00  8.327462e-01 
9.300000e+00  8.327462e-01 
9.400000e+00  8.327462e-01 
9.500000e+00  8.327462e-01 
9.600000e+00  8.327462e-01 
9.700000e+00  8.327462e-01 
9.800000e+00  8.327462e-01 
9.900000e+00  8.327462e-01 
1.000000e+01  8.327462e-01 
1.010000e+01  8.327462e-01 
1.020000e+01  8.327462e-01 
1.030000e+01  8.327462e-01 
1.040000e+01  8.327462e-01 
1.050000e+01  8.327462e-01 
1.060000e+01  8.327462e-01 
1.070000e+01  8.327462e-01 
1.080000e+01  8.327462e-01 
1.090000e+01  8.327462e-01 
1.100000e+01  8.327462e-01 
1.110000e+01  8.327462e-01 
1.120000e+01  8.327462e-01 
1.130000e+01  8.327462e-01 
1.140000e+01  8.327462e-01 
1.150000e+01  8.327462e-01 
1.160000e+01  8.327462e-01 
1.170000e+01  8.327462e-01 
1.180000e+01  8.327462e-01 
1.190000e+01  8.327462e-01 
1.200000e+01  8.327462e-01 
1.210000e+01  8.327462e-01 
1.220000e+01  8.327462e-01 
1.230000e+01  8.327462e-01 
1.240000e+01  8.327462e-01 
1.250000e+01  8.327462e-01 
1.260000e+01  8.327462e-01 
1.270000e+01  8.327462e-01 
1.280000e+01  8.327462e-01 
1.290000e+01  8.327462e-01 
1.300000e+01  8.327462e-01 
1.310000e+01  8.327462e-01 
1.320000e+01  8.327462e-01 
1.330000e+01  8.327462e-01 
1.340000e+01  8.327462e-01 
1.350000e+01  8.327462e-01 
1.360000e+01  8.327462e-01 
1.370000e+01  8.327462e-01 
1.380000e+01  8.327462e-01 
1.390000e+01  8.327462e-01 
1.400000e+01  8.327462e-01 
1.410000e+01  8.327462e-01 
1.420000e+01  8.327462e-01 
1.430000e+01  8.327462e-01 
1.440000e+01  8.327462e-01 
1.450000e+01  8.327462e-01 
1.460000e+01  8.327462e-01 
1.470000e+01  8.327462e-01 
1.480000e+01  8.327462e-01 
1.490000e+01  8.327462e-01 
1.500000e+01  8.327462e-01 
1.510000e+01  8.327462e-01 
1.520000e+01  8.327462e-01 
1.530000e+01  8.327462e-01 
1.540000e+01  8.327462e-01 
1.550000e+01  8.327462e-01 
1.560000e+01  8.327462e-01 
1.570000e+01  8.327462e-01 
1.580000e+01  8.327462e-01 
1.590000e+01  8.327462e-01 
1.600000e+01  8.327462e-01 
1.610000e+01  8.327462e-01 
1.620000e+01  8.327462e-01 
1.630000e+01  8.327462e-01 
1.640000e+01  8.327462e-01 
1.650000e+01  8.327462e-01 
1.660000e+01  8.327462e-01 
1.670000e+01  8.327462e-01 
1.680000e+01  8.327462e-01 
1.690000e+01  8.327462e-01 
1.700000e+01  8.327462e-01 
1.710000e+01  8.327462e-01 
1.720000e+01  8.327462e-01 
1.730000e+01  8.327462e-01 
1.740000e+01  8.327462e-01 
1.750000e+01  8.327462e-01 
1.760000e+01  8.327462e-01 
1.770000e+01  8.327462e-01 
1.780000e+01  8.327462e-01 
1.790000e+01  8.327462e-01 
1.800000e+01  8.327462e-01 
1.810000e+01  8.327462e-01 
1.820000e+01  8.327462e-01 
1.830000e+01  8.327462e-01 
1.840000e+01  8.327462e-01 
1.850000e+01  8.327462e-01 
1.860000e+01  8.327462e-01 
1.870000e+01  8.327462e-01 
1.880000e+01  8.327462e-01 
1.890000e+01  8.327462e-01 
1.900000e+01  8.327462e-01 
1.910000e+01  8.327462e-01 
1.920000e+01  8.327462e-01 
1.930000e+01  8.327462e-01 
1.940000e+01  8.327462e-01 
1.950000e+01  8.327462e-01 
1.960000e+01  8.327462e-01 
1.970000e+01  8.327462e-01 
1.980000e+01  8.327462e-01 
1.990000e+01  8.327462e-01 
2.000000e+01  8.327462e-01 


==> Tparam_mu1m20.dat <==
x y 
0.000000e+00  8.327462e-01 
1.000000e-01  8.296767e-01 
2.000000e-01  8.216800e-01 
3.000000e-01  8.101863e-01 
4.000000e-01  7.962378e-01 
5.000000e-01  7.806038e-01 
6.000000e-01  7.638572e-01 
7.000000e-01  7.464274e-01 
8.000000e-01  7.286372e-01 
9.000000e-01  7.107297e-01 
1.000000e+00  6.928874e-01 
1.100000e+00  6.752465e-01 
1.200000e+00  6.579079e-01 
1.300000e+00  6.409452e-01 
1.400000e+00  6.244106e-01 
1.500000e+00  6.083401e-01 
1.600000e+00  5.927567e-01 
1.700000e+00  5.776737e-01 
1.800000e+00  5.630967e-01 
1.900000e+00  5.490253e-01 
2.000000e+00  5.354548e-01 
2.100000e+00  5.223770e-01 
2.200000e+00  5.097811e-01 
2.300000e+00  4.976545e-01 
2.400000e+00  4.859832e-01 
2.500000e+00  4.747525e-01 
2.600000e+00  4.639471e-01 
2.700000e+00  4.535513e-01 
2.800000e+00  4.435494e-01 
2.900000e+00  4.339259e-01 
3.000000e+00  4.246653e-01 
3.100000e+00  4.157526e-01 
3.200000e+00  4.071731e-01 
3.300000e+00  3.989126e-01 
3.400000e+00  3.909572e-01 
3.500000e+00  3.832938e-01 
3.600000e+00  3.759094e-01 
3.700000e+00  3.687918e-01 
3.800000e+00  3.619293e-01 
3.900000e+00  3.553106e-01 
4.000000e+00  3.489248e-01 
4.100000e+00  3.427618e-01 
4.200000e+00  3.368117e-01 
4.300000e+00  3.310652e-01 
4.400000e+00  3.255133e-01 
4.500000e+00  3.201476e-01 
4.600000e+00  3.149598e-01 
4.700000e+00  3.099425e-01 
4.800000e+00  3.050882e-01 
4.900000e+00  3.003899e-01 
5.000000e+00  2.958410e-01 
5.100000e+00  2.914352e-01 
5.200000e+00  2.871664e-01 
5.300000e+00  2.830291e-01 
5.400000e+00  2.790176e-01 
5.500000e+00  2.751269e-01 
5.600000e+00  2.713521e-01 
5.700000e+00  2.676883e-01 
5.800000e+00  2.641312e-01 
5.900000e+00  2.606765e-01 
6.000000e+00  2.573201e-01 
6.100000e+00  2.540583e-01 
6.200000e+00  2.508873e-01 
6.300000e+00  2.478036e-01 
6.400000e+00  2.448038e-01 
6.500000e+00  2.418849e-01 
6.600000e+00  2.390437e-01 
6.700000e+00  2.362773e-01 
6.800000e+00  2.335830e-01 
6.900000e+00  2.309582e-01 
7.000000e+00  2.284003e-01 
7.100000e+00  2.259069e-01 
7.200000e+00  2.234757e-01 
7.300000e+00  2.211045e-01 
7.400000e+00  2.187912e-01 
7.500000e+00  2.165339e-01 
7.600000e+00  2.143304e-01 
7.700000e+00  2.121792e-01 
7.800000e+00  2.100782e-01 
7.900000e+00  2.080260e-01 
8.000000e+00  2.060208e-01 
8.100000e+00  2.040611e-01 
8.200000e+00  2.021454e-01 
8.300000e+00  2.002724e-01 
8.400000e+00  1.984405e-01 
8.500000e+00  1.966486e-01 
8.600000e+00  1.948953e-01 
8.700000e+00  1.931795e-01 
8.800000e+00  1.915000e-01 
8.900000e+00  1.898557e-01 
9.000000e+00  1.882455e-01 
9.100000e+00  1.866684e-01 
9.200000e+00  1.851234e-01 
9.300000e+00  1.836095e-01 
9.400000e+00  1.821258e-01 
9.500000e+00  1.806715e-01 
9.600000e+00  1.792457e-01 
9.700000e+00  1.778476e-01 
9.800000e+00  1.764764e-01 
9.900000e+00  1.751313e-01 
1.000000e+01  1.738116e-01 
1.010000e+01  1.725166e-01 
1.020000e+01  1.712457e-01 
1.030000e+01  1.699981e-01 
1.040000e+01  1.687733e-01 
1.050000e+01  1.675707e-01 
1.060000e+01  1.663895e-01 
1.070000e+01  1.652294e-01 
1.080000e+01  1.640896e-01 
1.090000e+01  1.629698e-01 
1.100000e+01  1.618694e-01 
1.110000e+01  1.607879e-01 
1.120000e+01  1.597247e-01 
1.130000e+01  1.586796e-01 
1.140000e+01  1.576519e-01 
1.150000e+01  1.566413e-01 
1.160000e+01  1.556474e-01 
1.170000e+01  1.546697e-01 
1.180000e+01  1.537079e-01 
1.190000e+01  1.527615e-01 
1.200000e+01  1.518303e-01 
1.210000e+01  1.509138e-01 
1.220000e+01  1.500117e-01 
1.230000e+01  1.491237e-01 
1.240000e+01  1.482494e-01 
1.250000e+01  1.473886e-01 
1.260000e+01  1.465408e-01 
1.270000e+01  1.457060e-01 
1.280000e+01  1.448836e-01 
1.290000e+01  1.440735e-01 
1.300000e+01  1.432754e-01 
1.310000e+01  1.424890e-01 
1.320000e+01  1.417141e-01 
1.330000e+01  1.409505e-01 
1.340000e+01  1.401978e-01 
1.350000e+01  1.394558e-01 
1.360000e+01  1.387244e-01 
1.370000e+01  1.380032e-01 
1.380000e+01  1.372922e-01 
1.390000e+01  1.365910e-01 
1.400000e+01  1.358995e-01 
1.410000e+01  1.352174e-01 
1.420000e+01  1.345447e-01 
1.430000e+01  1.338810e-01 
1.440000e+01  1.332262e-01 
1.450000e+01  1.325802e-01 
1.460000e+01  1.319427e-01 
1.470000e+01  1.313136e-01 
1.480000e+01  1.306928e-01 
1.490000e+01  1.300800e-01 
1.500000e+01  1.294751e-01 
1.510000e+01  1.288779e-01 
1.520000e+01  1.282884e-01 
1.530000e+01  1.277063e-01 
1.540000e+01  1.271316e-01 
1.550000e+01  1.265641e-01 
1.560000e+01  1.260035e-01 
1.570000e+01  1.254500e-01 
1.580000e+01  1.249032e-01 
1.590000e+01  1.243631e-01 
1.600000e+01  1.238295e-01 
1.610000e+01  1.233024e-01 
1.620000e+01  1.227815e-01 
1.630000e+01  1.222669e-01 
1.640000e+01  1.217584e-01 
1.650000e+01  1.212559e-01 
1.660000e+01  1.207592e-01 
1.670000e+01  1.202683e-01 
1.680000e+01  1.197831e-01 
1.690000e+01  1.193035e-01 
1.700000e+01  1.188293e-01 
1.710000e+01  1.183606e-01 
1.720000e+01  1.178971e-01 
1.730000e+01  1.174389e-01 
1.740000e+01  1.169858e-01 
1.750000e+01  1.165377e-01 
1.760000e+01  1.160946e-01 
1.770000e+01  1.156563e-01 
1.780000e+01  1.152229e-01 
1.790000e+01  1.147941e-01 
1.800000e+01  1.143700e-01 
1.810000e+01  1.139504e-01 
1.820000e+01  1.135354e-01 
1.830000e+01  1.131247e-01 
1.840000e+01  1.127184e-01 
1.850000e+01  1.123164e-01 
1.860000e+01  1.119186e-01 
1.870000e+01  1.115250e-01 
1.880000e+01  1.111354e-01 
1.890000e+01  1.107498e-01 
1.900000e+01  1.103682e-01 
1.910000e+01  1.099905e-01 
1.920000e+01  1.096166e-01 
1.930000e+01  1.092466e-01 
1.940000e+01  1.088802e-01 
1.950000e+01  1.085175e-01 
1.960000e+01  1.081584e-01 
1.970000e+01  1.078028e-01 
1.980000e+01  1.074508e-01 
1.990000e+01  1.071022e-01 
2.000000e+01  1.067571e-01 


==> Tparam_mu1m3.dat <==
x y 
0.000000e+00  8.327462e-01 
1.000000e-01  8.306175e-01 
2.000000e-01  8.251521e-01 
3.000000e-01  8.174076e-01 
4.000000e-01  8.081272e-01 
5.000000e-01  7.978391e-01 
6.000000e-01  7.869228e-01 
7.000000e-01  7.756524e-01 
8.000000e-01  7.642267e-01 
9.000000e-01  7.527897e-01 
1.000000e+00  7.414454e-01 
1.100000e+00  7.302683e-01 
1.200000e+00  7.193112e-01 
1.300000e+00  7.086104e-01 
1.400000e+00  6.981899e-01 
1.500000e+00  6.880648e-01 
1.600000e+00  6.782433e-01 
1.700000e+00  6.687284e-01 
1.800000e+00  6.595193e-01 
1.900000e+00  6.506126e-01 
2.000000e+00  6.420027e-01 
2.100000e+00  6.336824e-01 
2.200000e+00  6.256439e-01 
2.300000e+00  6.178784e-01 
2.400000e+00  6.103768e-01 
2.500000e+00  6.031298e-01 
2.600000e+00  5.961279e-01 
2.700000e+00  5.893619e-01 
2.800000e+00  5.828225e-01 
2.900000e+00  5.765008e-01 
3.000000e+00  5.703880e-01 
3.100000e+00  5.644756e-01 
3.200000e+00  5.587554e-01 
3.300000e+00  5.532195e-01 
3.400000e+00  5.478602e-01 
3.500000e+00  5.426705e-01 
3.600000e+00  5.376432e-01 
3.700000e+00  5.327717e-01 
3.800000e+00  5.280496e-01 
3.900000e+00  5.234708e-01 
4.000000e+00  5.190296e-01 
4.100000e+00  5.147203e-01 
4.200000e+00  5.105377e-01 
4.300000e+00  5.064768e-01 
4.400000e+00  5.025326e-01 
4.500000e+00  4.987008e-01 
4.600000e+00  4.949767e-01 
4.700000e+00  4.913564e-01 
4.800000e+00  4.878358e-01 
4.900000e+00  4.844111e-01 
5.000000e+00  4.810788e-01 
5.100000e+00  4.778352e-01 
5.200000e+00  4.746773e-01 
5.300000e+00  4.716017e-01 
5.400000e+00  4.686055e-01 
5.500000e+00  4.656859e-01 
5.600000e+00  4.628401e-01 
5.700000e+00  4.600655e-01 
5.800000e+00  4.573595e-01 
5.900000e+00  4.547198e-01 
6.000000e+00  4.521441e-01 
6.100000e+00  4.496302e-01 
6.200000e+00  4.471760e-01 
6.300000e+00  4.447795e-01 
6.400000e+00  4.424388e-01 
6.500000e+00  4.401520e-01 
6.600000e+00  4.379174e-01 
6.700000e+00  4.357333e-01 
6.800000e+00  4.335980e-01 
6.900000e+00  4.315100e-01 
7.000000e+00  4.294678e-01 
7.100000e+00  4.274700e-01 
7.200000e+00  4.255152e-01 
7.300000e+00  4.236020e-01 
7.400000e+00  4.217292e-01 
7.500000e+00  4.198956e-01 
7.600000e+00  4.181000e-01 
7.700000e+00  4.163413e-01 
7.800000e+00  4.146184e-01 
7.900000e+00  4.129302e-01 
8.000000e+00  4.112757e-01 
8.100000e+00  4.096540e-01 
8.200000e+00  4.080642e-01 
8.300000e+00  4.065052e-01 
8.400000e+00  4.049764e-01 
8.500000e+00  4.034767e-01 
8.600000e+00  4.020055e-01 
8.700000e+00  4.005619e-01 
8.800000e+00  3.991452e-01 
8.900000e+00  3.977547e-01 
9.000000e+00  3.963897e-01 
9.100000e+00  3.950495e-01 
9.200000e+00  3.937334e-01 
9.300000e+00  3.924408e-01 
9.400000e+00  3.911711e-01 
9.500000e+00  3.899238e-01 
9.600000e+00  3.886982e-01 
9.700000e+00  3.874938e-01 
9.800000e+00  3.863101e-01 
9.900000e+00  3.851465e-01 
1.000000e+01  3.840026e-01 
1.010000e+01  3.828779e-01 
1.020000e+01  3.817718e-01 
1.030000e+01  3.806841e-01 
1.040000e+01  3.796141e-01 
1.050000e+01  3.785616e-01 
1.060000e+01  3.775260e-01 
1.070000e+01  3.765070e-01 
1.080000e+01  3.755042e-01 
1.090000e+01  3.745172e-01 
1.100000e+01  3.735457e-01 
1.110000e+01  3.725893e-01 
1.120000e+01  3.716477e-01 
1.130000e+01  3.707205e-01 
1.140000e+01  3.698074e-01 
1.150000e+01  3.689081e-01 
1.160000e+01  3.680223e-01 
1.170000e+01  3.671496e-01 
1.180000e+01  3.662899e-01 
1.190000e+01  3.654429e-01 
1.200000e+01  3.646081e-01 
1.210000e+01  3.637855e-01 
1.220000e+01  3.629747e-01 
1.230000e+01  3.621756e-01 
1.240000e+01  3.613877e-01 
1.250000e+01  3.606110e-01 
1.260000e+01  3.598451e-01 
1.270000e+01  3.590900e-01 
1.280000e+01  3.583452e-01 
1.290000e+01  3.576107e-01 
1.300000e+01  3.568862e-01 
1.310000e+01  3.561716e-01 
1.320000e+01  3.554666e-01 
1.330000e+01  3.547710e-01 
1.340000e+01  3.540846e-01 
1.350000e+01  3.534074e-01 
1.360000e+01  3.527390e-01 
1.370000e+01  3.520794e-01 
1.380000e+01  3.514283e-01 
1.390000e+01  3.507857e-01 
1.400000e+01  3.501512e-01 
1.410000e+01  3.495249e-01 
1.420000e+01  3.489065e-01 
1.430000e+01  3.482958e-01 
1.440000e+01  3.476928e-01 
1.450000e+01  3.470973e-01 
1.460000e+01  3.465092e-01 
1.470000e+01  3.459283e-01 
1.480000e+01  3.453545e-01 
1.490000e+01  3.447877e-01 
1.500000e+01  3.442277e-01 
1.510000e+01  3.436745e-01 
1.520000e+01  3.431278e-01 
1.530000e+01  3.425877e-01 
1.540000e+01  3.420539e-01 
1.550000e+01  3.415264e-01 
1.560000e+01  3.410050e-01 
1.570000e+01  3.404897e-01 
1.580000e+01  3.399804e-01 
1.590000e+01  3.394769e-01 
1.600000e+01  3.389791e-01 
1.610000e+01  3.384870e-01 
1.620000e+01  3.380005e-01 
1.630000e+01  3.375194e-01 
1.640000e+01  3.370437e-01 
1.650000e+01  3.365733e-01 
1.660000e+01  3.361081e-01 
1.670000e+01  3.356480e-01 
1.680000e+01  3.351929e-01 
1.690000e+01  3.347428e-01 
1.700000e+01  3.342976e-01 
1.710000e+01  3.338572e-01 
1.720000e+01  3.334214e-01 
1.730000e+01  3.329904e-01 
1.740000e+01  3.325638e-01 
1.750000e+01  3.321418e-01 
1.760000e+01  3.317243e-01 
1.770000e+01  3.313110e-01 
1.780000e+01  3.309021e-01 
1.790000e+01  3.304974e-01 
1.800000e+01  3.300969e-01 
1.810000e+01  3.297004e-01 
1.820000e+01  3.293080e-01 
1.830000e+01  3.289196e-01 
1.840000e+01  3.285351e-01 
1.850000e+01  3.281545e-01 
1.860000e+01  3.277777e-01 
1.870000e+01  3.274046e-01 
1.880000e+01  3.270352e-01 
1.890000e+01  3.266694e-01 
1.900000e+01  3.263072e-01 
1.910000e+01  3.259486e-01 
1.920000e+01  3.255934e-01 
1.930000e+01  3.252417e-01 
1.940000e+01  3.248933e-01 
1.950000e+01  3.245483e-01 
1.960000e+01  3.242066e-01 
1.970000e+01  3.238681e-01 
1.980000e+01  3.235328e-01 
1.990000e+01  3.232007e-01 
2.000000e+01  3.228717e-01 


==> Tparam_mu1p5.dat <==
x y 
0.000000e+00  5.323186e-01 
1.000000e-01  5.297601e-01 
2.000000e-01  5.231844e-01 
3.000000e-01  5.138706e-01 
4.000000e-01  5.027299e-01 
5.000000e-01  4.904183e-01 
6.000000e-01  4.774110e-01 
7.000000e-01  4.640529e-01 
8.000000e-01  4.505943e-01 
9.000000e-01  4.372160e-01 
1.000000e+00  4.240472e-01 
1.100000e+00  4.111786e-01 
1.200000e+00  3.986724e-01 
1.300000e+00  3.865693e-01 
1.400000e+00  3.748941e-01 
1.500000e+00  3.636593e-01 
1.600000e+00  3.528689e-01 
1.700000e+00  3.425200e-01 
1.800000e+00  3.326052e-01 
1.900000e+00  3.231137e-01 
2.000000e+00  3.140321e-01 
2.100000e+00  3.053458e-01 
2.200000e+00  2.970390e-01 
2.300000e+00  2.890955e-01 
2.400000e+00  2.814989e-01 
2.500000e+00  2.742328e-01 
2.600000e+00  2.672814e-01 
2.700000e+00  2.606290e-01 
2.800000e+00  2.542606e-01 
2.900000e+00  2.481616e-01 
3.000000e+00  2.423182e-01 
3.100000e+00  2.367173e-01 
3.200000e+00  2.313461e-01 
3.300000e+00  2.261927e-01 
3.400000e+00  2.212458e-01 
3.500000e+00  2.164948e-01 
3.600000e+00  2.119293e-01 
3.700000e+00  2.075400e-01 
3.800000e+00  2.033178e-01 
3.900000e+00  1.992542e-01 
4.000000e+00  1.953411e-01 
4.100000e+00  1.915711e-01 
4.200000e+00  1.879369e-01 
4.300000e+00  1.844320e-01 
4.400000e+00  1.810500e-01 
4.500000e+00  1.777849e-01 
4.600000e+00  1.746311e-01 
4.700000e+00  1.715834e-01 
4.800000e+00  1.686367e-01 
4.900000e+00  1.657864e-01 
5.000000e+00  1.630281e-01 
5.100000e+00  1.603575e-01 
5.200000e+00  1.577707e-01 
5.300000e+00  1.552640e-01 
5.400000e+00  1.528338e-01 
5.500000e+00  1.504769e-01 
5.600000e+00  1.481900e-01 
5.700000e+00  1.459702e-01 
5.800000e+00  1.438147e-01 
5.900000e+00  1.417208e-01 
6.000000e+00  1.396859e-01 
6.100000e+00  1.377077e-01 
6.200000e+00  1.357839e-01 
6.300000e+00  1.339122e-01 
6.400000e+00  1.320908e-01 
6.500000e+00  1.303176e-01 
6.600000e+00  1.285907e-01 
6.700000e+00  1.269085e-01 
6.800000e+00  1.252692e-01 
6.900000e+00  1.236712e-01 
7.000000e+00  1.221130e-01 
7.100000e+00  1.205932e-01 
7.200000e+00  1.191104e-01 
7.300000e+00  1.176633e-01 
7.400000e+00  1.162506e-01 
7.500000e+00  1.148711e-01 
7.600000e+00  1.135237e-01 
7.700000e+00  1.122073e-01 
7.800000e+00  1.109208e-01 
7.900000e+00  1.096632e-01 
8.000000e+00  1.084337e-01 
8.100000e+00  1.072312e-01 
8.200000e+00  1.060549e-01 
8.300000e+00  1.049040e-01 
8.400000e+00  1.037776e-01 
8.500000e+00  1.026750e-01 
8.600000e+00  1.015954e-01 
8.700000e+00  1.005382e-01 
8.800000e+00  9.950263e-02 
8.900000e+00  9.848806e-02 
9.000000e+00  9.749386e-02 
9.100000e+00  9.651943e-02 
9.200000e+00  9.556419e-02 
9.300000e+00  9.462758e-02 
9.400000e+00  9.370906e-02 
9.500000e+00  9.280813e-02 
9.600000e+00  9.192427e-02 
9.700000e+00  9.105702e-02 
9.800000e+00  9.020590e-02 
9.900000e+00  8.937049e-02 
1.000000e+01  8.855035e-02 
1.010000e+01  8.774506e-02 
1.020000e+01  8.695423e-02 
1.030000e+01  8.617748e-02 
1.040000e+01  8.541443e-02 
1.050000e+01  8.466473e-02 
1.060000e+01  8.392803e-02 
1.070000e+01  8.320399e-02 
1.080000e+01  8.249230e-02 
1.090000e+01  8.179264e-02 
1.100000e+01  8.110472e-02 
1.110000e+01  8.042823e-02 
1.120000e+01  7.976290e-02 
1.130000e+01  7.910846e-02 
1.140000e+01  7.846463e-02 
1.150000e+01  7.783117e-02 
1.160000e+01  7.720783e-02 
1.170000e+01  7.659437e-02 
1.180000e+01  7.599056e-02 
1.190000e+01  7.539616e-02 
1.200000e+01  7.481097e-02 
1.210000e+01  7.423477e-02 
1.220000e+01  7.366735e-02 
1.230000e+01  7.310853e-02 
1.240000e+01  7.255810e-02 
1.250000e+01  7.201587e-02 
1.260000e+01  7.148167e-02 
1.270000e+01  7.095532e-02 
1.280000e+01  7.043665e-02 
1.290000e+01  6.992549e-02 
1.300000e+01  6.942168e-02 
1.310000e+01  6.892506e-02 
1.320000e+01  6.843549e-02 
1.330000e+01  6.795280e-02 
1.340000e+01  6.747687e-02 
1.350000e+01  6.700754e-02 
1.360000e+01  6.654468e-02 
1.370000e+01  6.608816e-02 
1.380000e+01  6.563785e-02 
1.390000e+01  6.519363e-02 
1.400000e+01  6.475537e-02 
1.410000e+01  6.432295e-02 
1.420000e+01  6.389625e-02 
1.430000e+01  6.347518e-02 
1.440000e+01  6.305960e-02 
1.450000e+01  6.264942e-02 
1.460000e+01  6.224454e-02 
1.470000e+01  6.184485e-02 
1.480000e+01  6.145025e-02 
1.490000e+01  6.106064e-02 
1.500000e+01  6.067594e-02 
1.510000e+01  6.029605e-02 
1.520000e+01  5.992088e-02 
1.530000e+01  5.955034e-02 
1.540000e+01  5.918435e-02 
1.550000e+01  5.882283e-02 
1.560000e+01  5.846568e-02 
1.570000e+01  5.811285e-02 
1.580000e+01  5.776424e-02 
1.590000e+01  5.741978e-02 
1.600000e+01  5.707940e-02 
1.610000e+01  5.674303e-02 
1.620000e+01  5.641060e-02 
1.630000e+01  5.608203e-02 
1.640000e+01  5.575726e-02 
1.650000e+01  5.543623e-02 
1.660000e+01  5.511887e-02 
1.670000e+01  5.480512e-02 
1.680000e+01  5.449491e-02 
1.690000e+01  5.418820e-02 
1.700000e+01  5.388491e-02 
1.710000e+01  5.358499e-02 
1.720000e+01  5.328839e-02 
1.730000e+01  5.299506e-02 
1.740000e+01  5.270493e-02 
1.750000e+01  5.241796e-02 
1.760000e+01  5.213409e-02 
1.770000e+01  5.185328e-02 
1.780000e+01  5.157547e-02 
1.790000e+01  5.130062e-02 
1.800000e+01  5.102869e-02 
1.810000e+01  5.075961e-02 
1.820000e+01  5.049336e-02 
1.830000e+01  5.022988e-02 
1.840000e+01  4.996914e-02 
1.850000e+01  4.971109e-02 
1.860000e+01  4.945568e-02 
1.870000e+01  4.920289e-02 
1.880000e+01  4.895266e-02 
1.890000e+01  4.870496e-02 
1.900000e+01  4.845976e-02 
1.910000e+01  4.821701e-02 
1.920000e+01  4.797668e-02 
1.930000e+01  4.773873e-02 
1.940000e+01  4.750312e-02 
1.950000e+01  4.726983e-02 
1.960000e+01  4.703882e-02 
1.970000e+01  4.681005e-02 
1.980000e+01  4.658349e-02 
1.990000e+01  4.635912e-02 
2.000000e+01  4.613689e-02 


==> Tparam_mu1p5m0p5.dat <==
x y 
0.000000e+00  5.323186e-01 
1.000000e-01  5.369539e-01 
2.000000e-01  5.476651e-01 
3.000000e-01  5.615330e-01 
4.000000e-01  5.770098e-01 
5.000000e-01  5.932241e-01 
6.000000e-01  6.096667e-01 
7.000000e-01  6.260335e-01 
8.000000e-01  6.421426e-01 
9.000000e-01  6.578860e-01 
1.000000e+00  6.732024e-01 
1.100000e+00  6.880602e-01 
1.200000e+00  7.024466e-01 
1.300000e+00  7.163608e-01 
1.400000e+00  7.298101e-01 
1.500000e+00  7.428065e-01 
1.600000e+00  7.553649e-01 
1.700000e+00  7.675020e-01 
1.800000e+00  7.792351e-01 
1.900000e+00  7.905819e-01 
2.000000e+00  8.015597e-01 
2.100000e+00  8.121854e-01 
2.200000e+00  8.224757e-01 
2.300000e+00  8.324461e-01 
2.400000e+00  8.421117e-01 
2.500000e+00  8.514867e-01 
2.600000e+00  8.605847e-01 
2.700000e+00  8.694185e-01 
2.800000e+00  8.780003e-01 
2.900000e+00  8.863413e-01 
3.000000e+00  8.944525e-01 
3.100000e+00  9.023440e-01 
3.200000e+00  9.100254e-01 
3.300000e+00  9.175057e-01 
3.400000e+00  9.247937e-01 
3.500000e+00  9.318972e-01 
3.600000e+00  9.388240e-01 
3.700000e+00  9.455814e-01 
3.800000e+00  9.521760e-01 
3.900000e+00  9.586144e-01 
4.000000e+00  9.649027e-01 
4.100000e+00  9.710467e-01 
4.200000e+00  9.770518e-01 
4.300000e+00  9.829234e-01 
4.400000e+00  9.886663e-01 
4.500000e+00  9.942852e-01 
4.600000e+00  9.997846e-01 
4.700000e+00  1.005169e+00 
4.800000e+00  1.010442e+00 
4.900000e+00  1.015607e+00 
5.000000e+00  1.020669e+00 
5.100000e+00  1.025630e+00 
5.200000e+00  1.030495e+00 
5.300000e+00  1.035266e+00 
5.400000e+00  1.039946e+00 
5.500000e+00  1.044538e+00 
5.600000e+00  1.049045e+00 
5.700000e+00  1.053470e+00 
5.800000e+00  1.057815e+00 
5.900000e+00  1.062082e+00 
6.000000e+00  1.066275e+00 
6.100000e+00  1.070394e+00 
6.200000e+00  1.074443e+00 
6.300000e+00  1.078423e+00 
6.400000e+00  1.082336e+00 
6.500000e+00  1.086184e+00 
6.600000e+00  1.089969e+00 
6.700000e+00  1.093693e+00 
6.800000e+00  1.097358e+00 
6.900000e+00  1.100964e+00 
7.000000e+00  1.104514e+00 
7.100000e+00  1.108009e+00 
7.200000e+00  1.111450e+00 
7.300000e+00  1.114839e+00 
7.400000e+00  1.118177e+00 
7.500000e+00  1.121466e+00 
7.600000e+00  1.124707e+00 
7.700000e+00  1.127900e+00 
7.800000e+00  1.131047e+00 
7.900000e+00  1.134150e+00 
8.000000e+00  1.137209e+00 
8.100000e+00  1.140225e+00 
8.200000e+00  1.143199e+00 
8.300000e+00  1.146133e+00 
8.400000e+00  1.149027e+00 
8.500000e+00  1.151882e+00 
8.600000e+00  1.154699e+00 
8.700000e+00  1.157479e+00 
8.800000e+00  1.160223e+00 
8.900000e+00  1.162931e+00 
9.000000e+00  1.165604e+00 
9.100000e+00  1.168244e+00 
9.200000e+00  1.170850e+00 
9.300000e+00  1.173424e+00 
9.400000e+00  1.175965e+00 
9.500000e+00  1.178476e+00 
9.600000e+00  1.180956e+00 
9.700000e+00  1.183407e+00 
9.800000e+00  1.185828e+00 
9.900000e+00  1.188220e+00 
1.000000e+01  1.190584e+00 
1.010000e+01  1.192920e+00 
1.020000e+01  1.195230e+00 
1.030000e+01  1.197513e+00 
1.040000e+01  1.199770e+00 
1.050000e+01  1.202002e+00 
1.060000e+01  1.204208e+00 
1.070000e+01  1.206391e+00 
1.080000e+01  1.208549e+00 
1.090000e+01  1.210683e+00 
1.100000e+01  1.212794e+00 
1.110000e+01  1.214883e+00 
1.120000e+01  1.216949e+00 
1.130000e+01  1.218993e+00 
1.140000e+01  1.221016e+00 
1.150000e+01  1.223018e+00 
1.160000e+01  1.224999e+00 
1.170000e+01  1.226959e+00 
1.180000e+01  1.228899e+00 
1.190000e+01  1.230820e+00 
1.200000e+01  1.232721e+00 
1.210000e+01  1.234604e+00 
1.220000e+01  1.236467e+00 
1.230000e+01  1.238312e+00 
1.240000e+01  1.240140e+00 
1.250000e+01  1.241949e+00 
1.260000e+01  1.243741e+00 
1.270000e+01  1.245515e+00 
1.280000e+01  1.247273e+00 
1.290000e+01  1.249014e+00 
1.300000e+01  1.250739e+00 
1.310000e+01  1.252447e+00 
1.320000e+01  1.254140e+00 
1.330000e+01  1.255817e+00 
1.340000e+01  1.257478e+00 
1.350000e+01  1.259125e+00 
1.360000e+01  1.260757e+00 
1.370000e+01  1.262373e+00 
1.380000e+01  1.263976e+00 
1.390000e+01  1.265564e+00 
1.400000e+01  1.267138e+00 
1.410000e+01  1.268699e+00 
1.420000e+01  1.270246e+00 
1.430000e+01  1.271779e+00 
1.440000e+01  1.273299e+00 
1.450000e+01  1.274806e+00 
1.460000e+01  1.276301e+00 
1.470000e+01  1.277782e+00 
1.480000e+01  1.279252e+00 
1.490000e+01  1.280709e+00 
1.500000e+01  1.282153e+00 
1.510000e+01  1.283586e+00 
1.520000e+01  1.285007e+00 
1.530000e+01  1.286417e+00 
1.540000e+01  1.287815e+00 
1.550000e+01  1.289202e+00 
1.560000e+01  1.290578e+00 
1.570000e+01  1.291942e+00 
1.580000e+01  1.293296e+00 
1.590000e+01  1.294639e+00 
1.600000e+01  1.295972e+00 
1.610000e+01  1.297294e+00 
1.620000e+01  1.298606e+00 
1.630000e+01  1.299908e+00 
1.640000e+01  1.301200e+00 
1.650000e+01  1.302481e+00 
1.660000e+01  1.303754e+00 
1.670000e+01  1.305016e+00 
1.680000e+01  1.306269e+00 
1.690000e+01  1.307513e+00 
1.700000e+01  1.308747e+00 
1.710000e+01  1.309973e+00 
1.720000e+01  1.311189e+00 
1.730000e+01  1.312396e+00 
1.740000e+01  1.313595e+00 
1.750000e+01  1.314785e+00 
1.760000e+01  1.315966e+00 
1.770000e+01  1.317139e+00 
1.780000e+01  1.318303e+00 
1.790000e+01  1.319459e+00 
1.800000e+01  1.320607e+00 
1.810000e+01  1.321747e+00 
1.820000e+01  1.322879e+00 
1.830000e+01  1.324003e+00 
1.840000e+01  1.325119e+00 
1.850000e+01  1.326228e+00 
1.860000e+01  1.327329e+00 
1.870000e+01  1.328422e+00 
1.880000e+01  1.329508e+00 
1.890000e+01  1.330587e+00 
1.900000e+01  1.331658e+00 
1.910000e+01  1.332722e+00 
1.920000e+01  1.333779e+00 
1.930000e+01  1.334829e+00 
1.940000e+01  1.335872e+00 
1.950000e+01  1.336908e+00 
1.960000e+01  1.337938e+00 
1.970000e+01  1.338960e+00 
1.980000e+01  1.339976e+00 
1.990000e+01  1.340986e+00 
2.000000e+01  1.341989e+00 


==> Tparam_mu1p5m1.dat <==
x y 
0.000000e+00  5.323186e-01 
1.000000e-01  5.335338e-01 
2.000000e-01  5.364794e-01 
3.000000e-01  5.404391e-01 
4.000000e-01  5.449799e-01 
5.000000e-01  5.498325e-01 
6.000000e-01  5.548265e-01 
7.000000e-01  5.598522e-01 
8.000000e-01  5.648393e-01 
9.000000e-01  5.697426e-01 
1.000000e+00  5.745338e-01 
1.100000e+00  5.791959e-01 
1.200000e+00  5.837191e-01 
1.300000e+00  5.880992e-01 
1.400000e+00  5.923351e-01 
1.500000e+00  5.964282e-01 
1.600000e+00  6.003814e-01 
1.700000e+00  6.041987e-01 
1.800000e+00  6.078845e-01 
1.900000e+00  6.114438e-01 
2.000000e+00  6.148816e-01 
2.100000e+00  6.182030e-01 
2.200000e+00  6.214131e-01 
2.300000e+00  6.245167e-01 
2.400000e+00  6.275187e-01 
2.500000e+00  6.304237e-01 
2.600000e+00  6.332360e-01 
2.700000e+00  6.359598e-01 
2.800000e+00  6.385993e-01 
2.900000e+00  6.411581e-01 
3.000000e+00  6.436398e-01 
3.100000e+00  6.460480e-01 
3.200000e+00  6.483858e-01 
3.300000e+00  6.506564e-01 
3.400000e+00  6.528625e-01 
3.500000e+00  6.550071e-01 
3.600000e+00  6.570926e-01 
3.700000e+00  6.591215e-01 
3.800000e+00  6.610963e-01 
3.900000e+00  6.630191e-01 
4.000000e+00  6.648919e-01 
4.100000e+00  6.667168e-01 
4.200000e+00  6.684957e-01 
4.300000e+00  6.702304e-01 
4.400000e+00  6.719225e-01 
4.500000e+00  6.735737e-01 
4.600000e+00  6.751855e-01 
4.700000e+00  6.767593e-01 
4.800000e+00  6.782966e-01 
4.900000e+00  6.797987e-01 
5.000000e+00  6.812668e-01 
5.100000e+00  6.827021e-01 
5.200000e+00  6.841057e-01 
5.300000e+00  6.854788e-01 
5.400000e+00  6.868224e-01 
5.500000e+00  6.881375e-01 
5.600000e+00  6.894249e-01 
5.700000e+00  6.906857e-01 
5.800000e+00  6.919207e-01 
5.900000e+00  6.931307e-01 
6.000000e+00  6.943165e-01 
6.100000e+00  6.954789e-01 
6.200000e+00  6.966186e-01 
6.300000e+00  6.977362e-01 
6.400000e+00  6.988325e-01 
6.500000e+00  6.999081e-01 
6.600000e+00  7.009636e-01 
6.700000e+00  7.019996e-01 
6.800000e+00  7.030167e-01 
6.900000e+00  7.040153e-01 
7.000000e+00  7.049961e-01 
7.100000e+00  7.059596e-01 
7.200000e+00  7.069061e-01 
7.300000e+00  7.078362e-01 
7.400000e+00  7.087504e-01 
7.500000e+00  7.096490e-01 
7.600000e+00  7.105324e-01 
7.700000e+00  7.114012e-01 
7.800000e+00  7.122556e-01 
7.900000e+00  7.130961e-01 
8.000000e+00  7.139229e-01 
8.100000e+00  7.147365e-01 
8.200000e+00  7.155372e-01 
8.300000e+00  7.163252e-01 
8.400000e+00  7.171010e-01 
8.500000e+00  7.178648e-01 
8.600000e+00  7.186168e-01 
8.700000e+00  7.193575e-01 
8.800000e+00  7.200870e-01 
8.900000e+00  7.208057e-01 
9.000000e+00  7.215137e-01 
9.100000e+00  7.222114e-01 
9.200000e+00  7.228989e-01 
9.300000e+00  7.235765e-01 
9.400000e+00  7.242444e-01 
9.500000e+00  7.249029e-01 
9.600000e+00  7.255521e-01 
9.700000e+00  7.261923e-01 
9.800000e+00  7.268237e-01 
9.900000e+00  7.274463e-01 
1.000000e+01  7.280606e-01 
1.010000e+01  7.286665e-01 
1.020000e+01  7.292643e-01 
1.030000e+01  7.298542e-01 
1.040000e+01  7.304363e-01 
1.050000e+01  7.310108e-01 
1.060000e+01  7.315779e-01 
1.070000e+01  7.321376e-01 
1.080000e+01  7.326902e-01 
1.090000e+01  7.332358e-01 
1.100000e+01  7.337745e-01 
1.110000e+01  7.343065e-01 
1.120000e+01  7.348319e-01 
1.130000e+01  7.353508e-01 
1.140000e+01  7.358634e-01 
1.150000e+01  7.363698e-01 
1.160000e+01  7.368700e-01 
1.170000e+01  7.373643e-01 
1.180000e+01  7.378527e-01 
1.190000e+01  7.383353e-01 
1.200000e+01  7.388123e-01 
1.210000e+01  7.392837e-01 
1.220000e+01  7.397496e-01 
1.230000e+01  7.402103e-01 
1.240000e+01  7.406656e-01 
1.250000e+01  7.411158e-01 
1.260000e+01  7.415609e-01 
1.270000e+01  7.420011e-01 
1.280000e+01  7.424364e-01 
1.290000e+01  7.428668e-01 
1.300000e+01  7.432925e-01 
1.310000e+01  7.437136e-01 
1.320000e+01  7.441302e-01 
1.330000e+01  7.445422e-01 
1.340000e+01  7.449499e-01 
1.350000e+01  7.453532e-01 
1.360000e+01  7.457523e-01 
1.370000e+01  7.461471e-01 
1.380000e+01  7.465379e-01 
1.390000e+01  7.469246e-01 
1.400000e+01  7.473073e-01 
1.410000e+01  7.476861e-01 
1.420000e+01  7.480610e-01 
1.430000e+01  7.484322e-01 
1.440000e+01  7.487996e-01 
1.450000e+01  7.491633e-01 
1.460000e+01  7.495234e-01 
1.470000e+01  7.498800e-01 
1.480000e+01  7.502330e-01 
1.490000e+01  7.505826e-01 
1.500000e+01  7.509288e-01 
1.510000e+01  7.512717e-01 
1.520000e+01  7.516112e-01 
1.530000e+01  7.519476e-01 
1.540000e+01  7.522807e-01 
1.550000e+01  7.526107e-01 
1.560000e+01  7.529375e-01 
1.570000e+01  7.532613e-01 
1.580000e+01  7.535821e-01 
1.590000e+01  7.539000e-01 
1.600000e+01  7.542149e-01 
1.610000e+01  7.545269e-01 
1.620000e+01  7.548361e-01 
1.630000e+01  7.551425e-01 
1.640000e+01  7.554462e-01 
1.650000e+01  7.557471e-01 
1.660000e+01  7.560453e-01 
1.670000e+01  7.563409e-01 
1.680000e+01  7.566339e-01 
1.690000e+01  7.569243e-01 
1.700000e+01  7.572122e-01 
1.710000e+01  7.574976e-01 
1.720000e+01  7.577805e-01 
1.730000e+01  7.580610e-01 
1.740000e+01  7.583390e-01 
1.750000e+01  7.586148e-01 
1.760000e+01  7.588881e-01 
1.770000e+01  7.591592e-01 
1.780000e+01  7.594280e-01 
1.790000e+01  7.596946e-01 
1.800000e+01  7.599589e-01 
1.810000e+01  7.602211e-01 
1.820000e+01  7.604811e-01 
1.830000e+01  7.607389e-01 
1.840000e+01  7.609947e-01 
1.850000e+01  7.612484e-01 
1.860000e+01  7.615001e-01 
1.870000e+01  7.617497e-01 
1.880000e+01  7.619973e-01 
1.890000e+01  7.622430e-01 
1.900000e+01  7.624867e-01 
1.910000e+01  7.627285e-01 
1.920000e+01  7.629684e-01 
1.930000e+01  7.632064e-01 
1.940000e+01  7.634426e-01 
1.950000e+01  7.636769e-01 
1.960000e+01  7.639094e-01 
1.970000e+01  7.641402e-01 
1.980000e+01  7.643691e-01 
1.990000e+01  7.645964e-01 
2.000000e+01  7.648219e-01 


==> Tparam_mu1p5m20.dat <==
x y 
0.000000e+00  5.323186e-01 
1.000000e-01  5.299583e-01 
2.000000e-01  5.239118e-01 
3.000000e-01  5.153740e-01 
4.000000e-01  5.051892e-01 
5.000000e-01  4.939592e-01 
6.000000e-01  4.821165e-01 
7.000000e-01  4.699721e-01 
8.000000e-01  4.577500e-01 
9.000000e-01  4.456101e-01 
1.000000e+00  4.336660e-01 
1.100000e+00  4.219968e-01 
1.200000e+00  4.106557e-01 
1.300000e+00  3.996774e-01 
1.400000e+00  3.890823e-01 
1.500000e+00  3.788805e-01 
1.600000e+00  3.690744e-01 
1.700000e+00  3.596610e-01 
1.800000e+00  3.506331e-01 
1.900000e+00  3.419807e-01 
2.000000e+00  3.336920e-01 
2.100000e+00  3.257536e-01 
2.200000e+00  3.181519e-01 
2.300000e+00  3.108724e-01 
2.400000e+00  3.039008e-01 
2.500000e+00  2.972229e-01 
2.600000e+00  2.908248e-01 
2.700000e+00  2.846928e-01 
2.800000e+00  2.788138e-01 
2.900000e+00  2.731754e-01 
3.000000e+00  2.677653e-01 
3.100000e+00  2.625721e-01 
3.200000e+00  2.575849e-01 
3.300000e+00  2.527932e-01 
3.400000e+00  2.481872e-01 
3.500000e+00  2.437575e-01 
3.600000e+00  2.394954e-01 
3.700000e+00  2.353924e-01 
3.800000e+00  2.314407e-01 
3.900000e+00  2.276328e-01 
4.000000e+00  2.239618e-01 
4.100000e+00  2.204208e-01 
4.200000e+00  2.170038e-01 
4.300000e+00  2.137048e-01 
4.400000e+00  2.105181e-01 
4.500000e+00  2.074386e-01 
4.600000e+00  2.044613e-01 
4.700000e+00  2.015814e-01 
4.800000e+00  1.987946e-01 
4.900000e+00  1.960966e-01 
5.000000e+00  1.934835e-01 
5.100000e+00  1.909515e-01 
5.200000e+00  1.884971e-01 
5.300000e+00  1.861170e-01 
5.400000e+00  1.838080e-01 
5.500000e+00  1.815670e-01 
5.600000e+00  1.793912e-01 
5.700000e+00  1.772780e-01 
5.800000e+00  1.752247e-01 
5.900000e+00  1.732290e-01 
6.000000e+00  1.712884e-01 
6.100000e+00  1.694010e-01 
6.200000e+00  1.675644e-01 
6.300000e+00  1.657769e-01 
6.400000e+00  1.640365e-01 
6.500000e+00  1.623414e-01 
6.600000e+00  1.606899e-01 
6.700000e+00  1.590804e-01 
6.800000e+00  1.575113e-01 
6.900000e+00  1.559812e-01 
7.000000e+00  1.544887e-01 
7.100000e+00  1.530325e-01 
7.200000e+00  1.516112e-01 
7.300000e+00  1.502236e-01 
7.400000e+00  1.488686e-01 
7.500000e+00  1.475451e-01 
7.600000e+00  1.462520e-01 
7.700000e+00  1.449883e-01 
7.800000e+00  1.437529e-01 
7.900000e+00  1.425451e-01 
8.000000e+00  1.413638e-01 
8.100000e+00  1.402082e-01 
8.200000e+00  1.390776e-01 
8.300000e+00  1.379710e-01 
8.400000e+00  1.368879e-01 
8.500000e+00  1.358274e-01 
8.600000e+00  1.347888e-01 
8.700000e+00  1.337715e-01 
8.800000e+00  1.327749e-01 
8.900000e+00  1.317983e-01 
9.000000e+00  1.308411e-01 
9.100000e+00  1.299028e-01 
9.200000e+00  1.289828e-01 
9.300000e+00  1.280806e-01 
9.400000e+00  1.271957e-01 
9.500000e+00  1.263276e-01 
9.600000e+00  1.254758e-01 
9.700000e+00  1.246399e-01 
9.800000e+00  1.238194e-01 
9.900000e+00  1.230140e-01 
1.000000e+01  1.222232e-01 
1.010000e+01  1.214466e-01 
1.020000e+01  1.206838e-01 
1.030000e+01  1.199345e-01 
1.040000e+01  1.191984e-01 
1.050000e+01  1.184751e-01 
1.060000e+01  1.177642e-01 
1.070000e+01  1.170654e-01 
1.080000e+01  1.163785e-01 
1.090000e+01  1.157032e-01 
1.100000e+01  1.150391e-01 
1.110000e+01  1.143859e-01 
1.120000e+01  1.137435e-01 
1.130000e+01  1.131115e-01 
1.140000e+01  1.124898e-01 
1.150000e+01  1.118779e-01 
1.160000e+01  1.112758e-01 
1.170000e+01  1.106832e-01 
1.180000e+01  1.100999e-01 
1.190000e+01  1.095256e-01 
1.200000e+01  1.089602e-01 
1.210000e+01  1.084034e-01 
1.220000e+01  1.078550e-01 
1.230000e+01  1.073149e-01 
1.240000e+01  1.067829e-01 
1.250000e+01  1.062588e-01 
1.260000e+01  1.057423e-01 
1.270000e+01  1.052335e-01 
1.280000e+01  1.047320e-01 
1.290000e+01  1.042378e-01 
1.300000e+01  1.037506e-01 
1.310000e+01  1.032704e-01 
1.320000e+01  1.027969e-01 
1.330000e+01  1.023301e-01 
1.340000e+01  1.018697e-01 
1.350000e+01  1.014158e-01 
1.360000e+01  1.009680e-01 
1.370000e+01  1.005264e-01 
1.380000e+01  1.000908e-01 
1.390000e+01  9.966098e-02 
1.400000e+01  9.923694e-02 
1.410000e+01  9.881853e-02 
1.420000e+01  9.840564e-02 
1.430000e+01  9.799817e-02 
1.440000e+01  9.759599e-02 
1.450000e+01  9.719902e-02 
1.460000e+01  9.680716e-02 
1.470000e+01  9.642030e-02 
1.480000e+01  9.603834e-02 
1.490000e+01  9.566121e-02 
1.500000e+01  9.528881e-02 
1.510000e+01  9.492104e-02 
1.520000e+01  9.455783e-02 
1.530000e+01  9.419909e-02 
1.540000e+01  9.384473e-02 
1.550000e+01  9.349468e-02 
1.560000e+01  9.314887e-02 
1.570000e+01  9.280720e-02 
1.580000e+01  9.246962e-02 
1.590000e+01  9.213604e-02 
1.600000e+01  9.180640e-02 
1.610000e+01  9.148063e-02 
1.620000e+01  9.115866e-02 
1.630000e+01  9.084042e-02 
1.640000e+01  9.052585e-02 
1.650000e+01  9.021489e-02 
1.660000e+01  8.990747e-02 
1.670000e+01  8.960354e-02 
1.680000e+01  8.930303e-02 
1.690000e+01  8.900589e-02 
1.700000e+01  8.871206e-02 
1.710000e+01  8.842149e-02 
1.720000e+01  8.813413e-02 
1.730000e+01  8.784991e-02 
1.740000e+01  8.756879e-02 
1.750000e+01  8.729073e-02 
1.760000e+01  8.701566e-02 
1.770000e+01  8.674354e-02 
1.780000e+01  8.647433e-02 
1.790000e+01  8.620798e-02 
1.800000e+01  8.594444e-02 
1.810000e+01  8.568367e-02 
1.820000e+01  8.542562e-02 
1.830000e+01  8.517026e-02 
1.840000e+01  8.491754e-02 
1.850000e+01  8.466742e-02 
1.860000e+01  8.441986e-02 
1.870000e+01  8.417482e-02 
1.880000e+01  8.393226e-02 
1.890000e+01  8.369215e-02 
1.900000e+01  8.345446e-02 
1.910000e+01  8.321913e-02 
1.920000e+01  8.298614e-02 
1.930000e+01  8.275545e-02 
1.940000e+01  8.252704e-02 
1.950000e+01  8.230086e-02 
1.960000e+01  8.207688e-02 
1.970000e+01  8.185507e-02 
1.980000e+01  8.163541e-02 
1.990000e+01  8.141785e-02 
2.000000e+01  8.120238e-02 


==> Tparam_mu1p5m3.dat <==
x y 
0.000000e+00  5.323186e-01 
1.000000e-01  5.310617e-01 
2.000000e-01  5.278983e-01 
3.000000e-01  5.235048e-01 
4.000000e-01  5.183358e-01 
5.000000e-01  5.127006e-01 
6.000000e-01  5.068118e-01 
7.000000e-01  5.008156e-01 
8.000000e-01  4.948133e-01 
9.000000e-01  4.888741e-01 
1.000000e+00  4.830451e-01 
1.100000e+00  4.773574e-01 
1.200000e+00  4.718312e-01 
1.300000e+00  4.664782e-01 
1.400000e+00  4.613046e-01 
1.500000e+00  4.563124e-01 
1.600000e+00  4.515008e-01 
1.700000e+00  4.468669e-01 
1.800000e+00  4.424064e-01 
1.900000e+00  4.381141e-01 
2.000000e+00  4.339841e-01 
2.100000e+00  4.300104e-01 
2.200000e+00  4.261866e-01 
2.300000e+00  4.225063e-01 
2.400000e+00  4.189634e-01 
2.500000e+00  4.155516e-01 
2.600000e+00  4.122651e-01 
2.700000e+00  4.090980e-01 
2.800000e+00  4.060448e-01 
2.900000e+00  4.031002e-01 
3.000000e+00  4.002592e-01 
3.100000e+00  3.975170e-01 
3.200000e+00  3.948690e-01 
3.300000e+00  3.923108e-01 
3.400000e+00  3.898384e-01 
3.500000e+00  3.874477e-01 
3.600000e+00  3.851351e-01 
3.700000e+00  3.828972e-01 
3.800000e+00  3.807305e-01 
3.900000e+00  3.786319e-01 
4.000000e+00  3.765985e-01 
4.100000e+00  3.746273e-01 
4.200000e+00  3.727158e-01 
4.300000e+00  3.708614e-01 
4.400000e+00  3.690617e-01 
4.500000e+00  3.673144e-01 
4.600000e+00  3.656174e-01 
4.700000e+00  3.639686e-01 
4.800000e+00  3.623660e-01 
4.900000e+00  3.608078e-01 
5.000000e+00  3.592923e-01 
5.100000e+00  3.578178e-01 
5.200000e+00  3.563826e-01 
5.300000e+00  3.549854e-01 
5.400000e+00  3.536246e-01 
5.500000e+00  3.522989e-01 
5.600000e+00  3.510070e-01 
5.700000e+00  3.497476e-01 
5.800000e+00  3.485196e-01 
5.900000e+00  3.473218e-01 
6.000000e+00  3.461532e-01 
6.100000e+00  3.450127e-01 
6.200000e+00  3.438994e-01 
6.300000e+00  3.428123e-01 
6.400000e+00  3.417505e-01 
6.500000e+00  3.407132e-01 
6.600000e+00  3.396995e-01 
6.700000e+00  3.387087e-01 
6.800000e+00  3.377400e-01 
6.900000e+00  3.367927e-01 
7.000000e+00  3.358661e-01 
7.100000e+00  3.349596e-01 
7.200000e+00  3.340725e-01 
7.300000e+00  3.332042e-01 
7.400000e+00  3.323541e-01 
7.500000e+00  3.315217e-01 
7.600000e+00  3.307065e-01 
7.700000e+00  3.299078e-01 
7.800000e+00  3.291253e-01 
7.900000e+00  3.283584e-01 
8.000000e+00  3.276068e-01 
8.100000e+00  3.268698e-01 
8.200000e+00  3.261472e-01 
8.300000e+00  3.254385e-01 
8.400000e+00  3.247434e-01 
8.500000e+00  3.240614e-01 
8.600000e+00  3.233921e-01 
8.700000e+00  3.227353e-01 
8.800000e+00  3.220906e-01 
8.900000e+00  3.214577e-01 
9.000000e+00  3.208362e-01 
9.100000e+00  3.202259e-01 
9.200000e+00  3.196264e-01 
9.300000e+00  3.190375e-01 
9.400000e+00  3.184589e-01 
9.500000e+00  3.178903e-01 
9.600000e+00  3.173315e-01 
9.700000e+00  3.167822e-01 
9.800000e+00  3.162422e-01 
9.900000e+00  3.157112e-01 
1.000000e+01  3.151891e-01 
1.010000e+01  3.146756e-01 
1.020000e+01  3.141706e-01 
1.030000e+01  3.136737e-01 
1.040000e+01  3.131848e-01 
1.050000e+01  3.127038e-01 
1.060000e+01  3.122304e-01 
1.070000e+01  3.117644e-01 
1.080000e+01  3.113057e-01 
1.090000e+01  3.108542e-01 
1.100000e+01  3.104096e-01 
1.110000e+01  3.099718e-01 
1.120000e+01  3.095406e-01 
1.130000e+01  3.091159e-01 
1.140000e+01  3.086976e-01 
1.150000e+01  3.082855e-01 
1.160000e+01  3.078794e-01 
1.170000e+01  3.074793e-01 
1.180000e+01  3.070850e-01 
1.190000e+01  3.066964e-01 
1.200000e+01  3.063133e-01 
1.210000e+01  3.059357e-01 
1.220000e+01  3.055635e-01 
1.230000e+01  3.051964e-01 
1.240000e+01  3.048345e-01 
1.250000e+01  3.044776e-01 
1.260000e+01  3.041256e-01 
1.270000e+01  3.037783e-01 
1.280000e+01  3.034358e-01 
1.290000e+01  3.030979e-01 
1.300000e+01  3.027646e-01 
1.310000e+01  3.024356e-01 
1.320000e+01  3.021111e-01 
1.330000e+01  3.017907e-01 
1.340000e+01  3.014746e-01 
1.350000e+01  3.011625e-01 
1.360000e+01  3.008545e-01 
1.370000e+01  3.005504e-01 
1.380000e+01  3.002502e-01 
1.390000e+01  2.999537e-01 
1.400000e+01  2.996610e-01 
1.410000e+01  2.993720e-01 
1.420000e+01  2.990865e-01 
1.430000e+01  2.988046e-01 
1.440000e+01  2.985261e-01 
1.450000e+01  2.982510e-01 
1.460000e+01  2.979792e-01 
1.470000e+01  2.977107e-01 
1.480000e+01  2.974454e-01 
1.490000e+01  2.971833e-01 
1.500000e+01  2.969243e-01 
1.510000e+01  2.966683e-01 
1.520000e+01  2.964153e-01 
1.530000e+01  2.961653e-01 
1.540000e+01  2.959181e-01 
1.550000e+01  2.956738e-01 
1.560000e+01  2.954323e-01 
1.570000e+01  2.951935e-01 
1.580000e+01  2.949575e-01 
1.590000e+01  2.947241e-01 
1.600000e+01  2.944932e-01 
1.610000e+01  2.942650e-01 
1.620000e+01  2.940393e-01 
1.630000e+01  2.938161e-01 
1.640000e+01  2.935953e-01 
1.650000e+01  2.933769e-01 
1.660000e+01  2.931608e-01 
1.670000e+01  2.929471e-01 
1.680000e+01  2.927357e-01 
1.690000e+01  2.925266e-01 
1.700000e+01  2.923196e-01 
1.710000e+01  2.921148e-01 
1.720000e+01  2.919122e-01 
1.730000e+01  2.917117e-01 
1.740000e+01  2.915133e-01 
1.750000e+01  2.913169e-01 
1.760000e+01  2.911226e-01 
1.770000e+01  2.909302e-01 
1.780000e+01  2.907398e-01 
1.790000e+01  2.905513e-01 
1.800000e+01  2.903647e-01 
1.810000e+01  2.901800e-01 
1.820000e+01  2.899971e-01 
1.830000e+01  2.898161e-01 
1.840000e+01  2.896368e-01 
1.850000e+01  2.894593e-01 
1.860000e+01  2.892835e-01 
1.870000e+01  2.891094e-01 
1.880000e+01  2.889370e-01 
1.890000e+01  2.887663e-01 
1.900000e+01  2.885972e-01 
1.910000e+01  2.884298e-01 
1.920000e+01  2.882639e-01 
1.930000e+01  2.880996e-01 
1.940000e+01  2.879368e-01 
1.950000e+01  2.877756e-01 
1.960000e+01  2.876159e-01 
1.970000e+01  2.874576e-01 
1.980000e+01  2.873008e-01 
1.990000e+01  2.871455e-01 
2.000000e+01  2.869915e-01 


==> Tparam_mu20.dat <==
x y 
0.000000e+00  3.636786e-02 
1.000000e-01  3.608095e-02 
2.000000e-01  3.539563e-02 
3.000000e-01  3.449198e-02 
4.000000e-01  3.347772e-02 
5.000000e-01  3.241793e-02 
6.000000e-01  3.135202e-02 
7.000000e-01  3.030367e-02 
8.000000e-01  2.928675e-02 
9.000000e-01  2.830894e-02 
1.000000e+00  2.737408e-02 
1.100000e+00  2.648351e-02 
1.200000e+00  2.563708e-02 
1.300000e+00  2.483366e-02 
1.400000e+00  2.407160e-02 
1.500000e+00  2.334893e-02 
1.600000e+00  2.266353e-02 
1.700000e+00  2.201327e-02 
1.800000e+00  2.139601e-02 
1.900000e+00  2.080973e-02 
2.000000e+00  2.025246e-02 
2.100000e+00  1.972236e-02 
2.200000e+00  1.921770e-02 
2.300000e+00  1.873686e-02 
2.400000e+00  1.827834e-02 
2.500000e+00  1.784072e-02 
2.600000e+00  1.742270e-02 
2.700000e+00  1.702308e-02 
2.800000e+00  1.664073e-02 
2.900000e+00  1.627461e-02 
3.000000e+00  1.592376e-02 
3.100000e+00  1.558728e-02 
3.200000e+00  1.526435e-02 
3.300000e+00  1.495418e-02 
3.400000e+00  1.465607e-02 
3.500000e+00  1.436934e-02 
3.600000e+00  1.409338e-02 
3.700000e+00  1.382760e-02 
3.800000e+00  1.357147e-02 
3.900000e+00  1.332449e-02 
4.000000e+00  1.308617e-02 
4.100000e+00  1.285610e-02 
4.200000e+00  1.263384e-02 
4.300000e+00  1.241903e-02 
4.400000e+00  1.221129e-02 
4.500000e+00  1.201030e-02 
4.600000e+00  1.181573e-02 
4.700000e+00  1.162728e-02 
4.800000e+00  1.144468e-02 
4.900000e+00  1.126765e-02 
5.000000e+00  1.109597e-02 
5.100000e+00  1.092937e-02 
5.200000e+00  1.076766e-02 
5.300000e+00  1.061062e-02 
5.400000e+00  1.045804e-02 
5.500000e+00  1.030975e-02 
5.600000e+00  1.016558e-02 
5.700000e+00  1.002534e-02 
5.800000e+00  9.888888e-03 
5.900000e+00  9.756072e-03 
6.000000e+00  9.626748e-03 
6.100000e+00  9.500783e-03 
6.200000e+00  9.378049e-03 
6.300000e+00  9.258422e-03 
6.400000e+00  9.141789e-03 
6.500000e+00  9.028038e-03 
6.600000e+00  8.917066e-03 
6.700000e+00  8.808771e-03 
6.800000e+00  8.703060e-03 
6.900000e+00  8.599841e-03 
7.000000e+00  8.499028e-03 
7.100000e+00  8.400538e-03 
7.200000e+00  8.304293e-03 
7.300000e+00  8.210216e-03 
7.400000e+00  8.118236e-03 
7.500000e+00  8.028285e-03 
7.600000e+00  7.940295e-03 
7.700000e+00  7.854204e-03 
7.800000e+00  7.769951e-03 
7.900000e+00  7.687479e-03 
8.000000e+00  7.606731e-03 
8.100000e+00  7.527655e-03 
8.200000e+00  7.450200e-03 
8.300000e+00  7.374316e-03 
8.400000e+00  7.299955e-03 
8.500000e+00  7.227074e-03 
8.600000e+00  7.155628e-03 
8.700000e+00  7.085576e-03 
8.800000e+00  7.016878e-03 
8.900000e+00  6.949493e-03 
9.000000e+00  6.883387e-03 
9.100000e+00  6.818522e-03 
9.200000e+00  6.754864e-03 
9.300000e+00  6.692380e-03 
9.400000e+00  6.631037e-03 
9.500000e+00  6.570806e-03 
9.600000e+00  6.511656e-03 
9.700000e+00  6.453557e-03 
9.800000e+00  6.396484e-03 
9.900000e+00  6.340408e-03 
1.000000e+01  6.285304e-03 
1.010000e+01  6.231147e-03 
1.020000e+01  6.177913e-03 
1.030000e+01  6.125579e-03 
1.040000e+01  6.074121e-03 
1.050000e+01  6.023518e-03 
1.060000e+01  5.973750e-03 
1.070000e+01  5.924795e-03 
1.080000e+01  5.876634e-03 
1.090000e+01  5.829248e-03 
1.100000e+01  5.782619e-03 
1.110000e+01  5.736727e-03 
1.120000e+01  5.691557e-03 
1.130000e+01  5.647091e-03 
1.140000e+01  5.603313e-03 
1.150000e+01  5.560207e-03 
1.160000e+01  5.517758e-03 
1.170000e+01  5.475951e-03 
1.180000e+01  5.434771e-03 
1.190000e+01  5.394205e-03 
1.200000e+01  5.354239e-03 
1.210000e+01  5.314859e-03 
1.220000e+01  5.276053e-03 
1.230000e+01  5.237809e-03 
1.240000e+01  5.200115e-03 
1.250000e+01  5.162958e-03 
1.260000e+01  5.126327e-03 
1.270000e+01  5.090212e-03 
1.280000e+01  5.054601e-03 
1.290000e+01  5.019484e-03 
1.300000e+01  4.984851e-03 
1.310000e+01  4.950691e-03 
1.320000e+01  4.916996e-03 
1.330000e+01  4.883756e-03 
1.340000e+01  4.850962e-03 
1.350000e+01  4.818604e-03 
1.360000e+01  4.786674e-03 
1.370000e+01  4.755164e-03 
1.380000e+01  4.724066e-03 
1.390000e+01  4.693371e-03 
1.400000e+01  4.663072e-03 
1.410000e+01  4.633162e-03 
1.420000e+01  4.603631e-03 
1.430000e+01  4.574475e-03 
1.440000e+01  4.545685e-03 
1.450000e+01  4.517254e-03 
1.460000e+01  4.489177e-03 
1.470000e+01  4.461446e-03 
1.480000e+01  4.434055e-03 
1.490000e+01  4.406998e-03 
1.500000e+01  4.380268e-03 
1.510000e+01  4.353861e-03 
1.520000e+01  4.327769e-03 
1.530000e+01  4.301989e-03 
1.540000e+01  4.276513e-03 
1.550000e+01  4.251337e-03 
1.560000e+01  4.226455e-03 
1.570000e+01  4.201862e-03 
1.580000e+01  4.177553e-03 
1.590000e+01  4.153524e-03 
1.600000e+01  4.129770e-03 
1.610000e+01  4.106285e-03 
1.620000e+01  4.083066e-03 
1.630000e+01  4.060107e-03 
1.640000e+01  4.037405e-03 
1.650000e+01  4.014955e-03 
1.660000e+01  3.992753e-03 
1.670000e+01  3.970795e-03 
1.680000e+01  3.949077e-03 
1.690000e+01  3.927596e-03 
1.700000e+01  3.906346e-03 
1.710000e+01  3.885325e-03 
1.720000e+01  3.864528e-03 
1.730000e+01  3.843953e-03 
1.740000e+01  3.823596e-03 
1.750000e+01  3.803453e-03 
1.760000e+01  3.783520e-03 
1.770000e+01  3.763796e-03 
1.780000e+01  3.744276e-03 
1.790000e+01  3.724957e-03 
1.800000e+01  3.705836e-03 
1.810000e+01  3.686910e-03 
1.820000e+01  3.668177e-03 
1.830000e+01  3.649633e-03 
1.840000e+01  3.631275e-03 
1.850000e+01  3.613101e-03 
1.860000e+01  3.595107e-03 
1.870000e+01  3.577292e-03 
1.880000e+01  3.559653e-03 
1.890000e+01  3.542186e-03 
1.900000e+01  3.524890e-03 
1.910000e+01  3.507762e-03 
1.920000e+01  3.490799e-03 
1.930000e+01  3.473999e-03 
1.940000e+01  3.457361e-03 
1.950000e+01  3.440881e-03 
1.960000e+01  3.424557e-03 
1.970000e+01  3.408387e-03 
1.980000e+01  3.392369e-03 
1.990000e+01  3.376500e-03 
2.000000e+01  3.360780e-03 


==> Tparam_mu20m0p5.dat <==
x y 
0.000000e+00  3.636786e-02 
1.000000e-01  4.580151e-02 
2.000000e-01  6.542530e-02 
3.000000e-01  8.913494e-02 
4.000000e-01  1.144167e-01 
5.000000e-01  1.400633e-01 
6.000000e-01  1.654545e-01 
7.000000e-01  1.902645e-01 
8.000000e-01  2.143262e-01 
9.000000e-01  2.375610e-01 
1.000000e+00  2.599419e-01 
1.100000e+00  2.814715e-01 
1.200000e+00  3.021695e-01 
1.300000e+00  3.220655e-01 
1.400000e+00  3.411941e-01 
1.500000e+00  3.595919e-01 
1.600000e+00  3.772961e-01 
1.700000e+00  3.943433e-01 
1.800000e+00  4.107688e-01 
1.900000e+00  4.266065e-01 
2.000000e+00  4.418881e-01 
2.100000e+00  4.566439e-01 
2.200000e+00  4.709022e-01 
2.300000e+00  4.846895e-01 
2.400000e+00  4.980305e-01 
2.500000e+00  5.109485e-01 
2.600000e+00  5.234652e-01 
2.700000e+00  5.356008e-01 
2.800000e+00  5.473742e-01 
2.900000e+00  5.588033e-01 
3.000000e+00  5.699044e-01 
3.100000e+00  5.806932e-01 
3.200000e+00  5.911842e-01 
3.300000e+00  6.013911e-01 
3.400000e+00  6.113265e-01 
3.500000e+00  6.210025e-01 
3.600000e+00  6.304305e-01 
3.700000e+00  6.396210e-01 
3.800000e+00  6.485840e-01 
3.900000e+00  6.573289e-01 
4.000000e+00  6.658648e-01 
4.100000e+00  6.741998e-01 
4.200000e+00  6.823421e-01 
4.300000e+00  6.902990e-01 
4.400000e+00  6.980777e-01 
4.500000e+00  7.056848e-01 
4.600000e+00  7.131269e-01 
4.700000e+00  7.204098e-01 
4.800000e+00  7.275394e-01 
4.900000e+00  7.345211e-01 
5.000000e+00  7.413600e-01 
5.100000e+00  7.480612e-01 
5.200000e+00  7.546292e-01 
5.300000e+00  7.610686e-01 
5.400000e+00  7.673836e-01 
5.500000e+00  7.735783e-01 
5.600000e+00  7.796566e-01 
5.700000e+00  7.856221e-01 
5.800000e+00  7.914784e-01 
5.900000e+00  7.972290e-01 
6.000000e+00  8.028769e-01 
6.100000e+00  8.084254e-01 
6.200000e+00  8.138774e-01 
6.300000e+00  8.192358e-01 
6.400000e+00  8.245032e-01 
6.500000e+00  8.296823e-01 
6.600000e+00  8.347755e-01 
6.700000e+00  8.397854e-01 
6.800000e+00  8.447143e-01 
6.900000e+00  8.495642e-01 
7.000000e+00  8.543375e-01 
7.100000e+00  8.590361e-01 
7.200000e+00  8.636621e-01 
7.300000e+00  8.682172e-01 
7.400000e+00  8.727035e-01 
7.500000e+00  8.771226e-01 
7.600000e+00  8.814763e-01 
7.700000e+00  8.857661e-01 
7.800000e+00  8.899937e-01 
7.900000e+00  8.941607e-01 
8.000000e+00  8.982684e-01 
8.100000e+00  9.023184e-01 
8.200000e+00  9.063119e-01 
8.300000e+00  9.102504e-01 
8.400000e+00  9.141352e-01 
8.500000e+00  9.179674e-01 
8.600000e+00  9.217483e-01 
8.700000e+00  9.254790e-01 
8.800000e+00  9.291607e-01 
8.900000e+00  9.327945e-01 
9.000000e+00  9.363814e-01 
9.100000e+00  9.399224e-01 
9.200000e+00  9.434187e-01 
9.300000e+00  9.468710e-01 
9.400000e+00  9.502804e-01 
9.500000e+00  9.536477e-01 
9.600000e+00  9.569739e-01 
9.700000e+00  9.602598e-01 
9.800000e+00  9.635062e-01 
9.900000e+00  9.667139e-01 
1.000000e+01  9.698838e-01 
1.010000e+01  9.730165e-01 
1.020000e+01  9.761128e-01 
1.030000e+01  9.791735e-01 
1.040000e+01  9.821992e-01 
1.050000e+01  9.851906e-01 
1.060000e+01  9.881483e-01 
1.070000e+01  9.910731e-01 
1.080000e+01  9.939655e-01 
1.090000e+01  9.968262e-01 
1.100000e+01  9.996557e-01 
1.110000e+01  1.002455e+00 
1.120000e+01  1.005223e+00 
1.130000e+01  1.007963e+00 
1.140000e+01  1.010673e+00 
1.150000e+01  1.013355e+00 
1.160000e+01  1.016009e+00 
1.170000e+01  1.018636e+00 
1.180000e+01  1.021236e+00 
1.190000e+01  1.023809e+00 
1.200000e+01  1.026356e+00 
1.210000e+01  1.028878e+00 
1.220000e+01  1.031374e+00 
1.230000e+01  1.033846e+00 
1.240000e+01  1.036294e+00 
1.250000e+01  1.038717e+00 
1.260000e+01  1.041118e+00 
1.270000e+01  1.043495e+00 
1.280000e+01  1.045849e+00 
1.290000e+01  1.048181e+00 
1.300000e+01  1.050491e+00 
1.310000e+01  1.052779e+00 
1.320000e+01  1.055046e+00 
1.330000e+01  1.057292e+00 
1.340000e+01  1.059517e+00 
1.350000e+01  1.061723e+00 
1.360000e+01  1.063908e+00 
1.370000e+01  1.066073e+00 
1.380000e+01  1.068219e+00 
1.390000e+01  1.070346e+00 
1.400000e+01  1.072454e+00 
1.410000e+01  1.074544e+00 
1.420000e+01  1.076615e+00 
1.430000e+01  1.078668e+00 
1.440000e+01  1.080704e+00 
1.450000e+01  1.082722e+00 
1.460000e+01  1.084723e+00 
1.470000e+01  1.086707e+00 
1.480000e+01  1.088674e+00 
1.490000e+01  1.090625e+00 
1.500000e+01  1.092560e+00 
1.510000e+01  1.094479e+00 
1.520000e+01  1.096381e+00 
1.530000e+01  1.098269e+00 
1.540000e+01  1.100141e+00 
1.550000e+01  1.101997e+00 
1.560000e+01  1.103839e+00 
1.570000e+01  1.105666e+00 
1.580000e+01  1.107479e+00 
1.590000e+01  1.109277e+00 
1.600000e+01  1.111062e+00 
1.610000e+01  1.112832e+00 
1.620000e+01  1.114588e+00 
1.630000e+01  1.116331e+00 
1.640000e+01  1.118061e+00 
1.650000e+01  1.119777e+00 
1.660000e+01  1.121480e+00 
1.670000e+01  1.123171e+00 
1.680000e+01  1.124848e+00 
1.690000e+01  1.126513e+00 
1.700000e+01  1.128166e+00 
1.710000e+01  1.129806e+00 
1.720000e+01  1.131435e+00 
1.730000e+01  1.133051e+00 
1.740000e+01  1.134656e+00 
1.750000e+01  1.136249e+00 
1.760000e+01  1.137830e+00 
1.770000e+01  1.139400e+00 
1.780000e+01  1.140959e+00 
1.790000e+01  1.142507e+00 
1.800000e+01  1.144044e+00 
1.810000e+01  1.145570e+00 
1.820000e+01  1.147085e+00 
1.830000e+01  1.148590e+00 
1.840000e+01  1.150084e+00 
1.850000e+01  1.151568e+00 
1.860000e+01  1.153042e+00 
1.870000e+01  1.154506e+00 
1.880000e+01  1.155960e+00 
1.890000e+01  1.157404e+00 
1.900000e+01  1.158838e+00 
1.910000e+01  1.160262e+00 
1.920000e+01  1.161678e+00 
1.930000e+01  1.163083e+00 
1.940000e+01  1.164480e+00 
1.950000e+01  1.165867e+00 
1.960000e+01  1.167245e+00 
1.970000e+01  1.168614e+00 
1.980000e+01  1.169974e+00 
1.990000e+01  1.171326e+00 
2.000000e+01  1.172669e+00 


==> Tparam_mu20m1.dat <==
x y 
0.000000e+00  3.636786e-02 
1.000000e-01  4.133830e-02 
2.000000e-01  5.228734e-02 
3.000000e-01  6.597012e-02 
4.000000e-01  8.084903e-02 
5.000000e-01  9.612348e-02 
6.000000e-01  1.113565e-01 
7.000000e-01  1.263053e-01 
8.000000e-01  1.408370e-01 
9.000000e-01  1.548821e-01 
1.000000e+00  1.684097e-01 
1.100000e+00  1.814118e-01 
1.200000e+00  1.938941e-01 
1.300000e+00  2.058708e-01 
1.400000e+00  2.173607e-01 
1.500000e+00  2.283851e-01 
1.600000e+00  2.389664e-01 
1.700000e+00  2.491271e-01 
1.800000e+00  2.588893e-01 
1.900000e+00  2.682744e-01 
2.000000e+00  2.773027e-01 
2.100000e+00  2.859938e-01 
2.200000e+00  2.943658e-01 
2.300000e+00  3.024361e-01 
2.400000e+00  3.102208e-01 
2.500000e+00  3.177350e-01 
2.600000e+00  3.249929e-01 
2.700000e+00  3.320079e-01 
2.800000e+00  3.387923e-01 
2.900000e+00  3.453578e-01 
3.000000e+00  3.517152e-01 
3.100000e+00  3.578747e-01 
3.200000e+00  3.638459e-01 
3.300000e+00  3.696378e-01 
3.400000e+00  3.752586e-01 
3.500000e+00  3.807164e-01 
3.600000e+00  3.860185e-01 
3.700000e+00  3.911718e-01 
3.800000e+00  3.961829e-01 
3.900000e+00  4.010580e-01 
4.000000e+00  4.058029e-01 
4.100000e+00  4.104230e-01 
4.200000e+00  4.149235e-01 
4.300000e+00  4.193094e-01 
4.400000e+00  4.235851e-01 
4.500000e+00  4.277551e-01 
4.600000e+00  4.318236e-01 
4.700000e+00  4.357943e-01 
4.800000e+00  4.396711e-01 
4.900000e+00  4.434575e-01 
5.000000e+00  4.471567e-01 
5.100000e+00  4.507720e-01 
5.200000e+00  4.543064e-01 
5.300000e+00  4.577628e-01 
5.400000e+00  4.611438e-01 
5.500000e+00  4.644522e-01 
5.600000e+00  4.676903e-01 
5.700000e+00  4.708606e-01 
5.800000e+00  4.739652e-01 
5.900000e+00  4.770065e-01 
6.000000e+00  4.799863e-01 
6.100000e+00  4.829067e-01 
6.200000e+00  4.857696e-01 
6.300000e+00  4.885768e-01 
6.400000e+00  4.913300e-01 
6.500000e+00  4.940308e-01 
6.600000e+00  4.966808e-01 
6.700000e+00  4.992816e-01 
6.800000e+00  5.018345e-01 
6.900000e+00  5.043411e-01 
7.000000e+00  5.068026e-01 
7.100000e+00  5.092203e-01 
7.200000e+00  5.115955e-01 
7.300000e+00  5.139294e-01 
7.400000e+00  5.162230e-01 
7.500000e+00  5.184776e-01 
7.600000e+00  5.206941e-01 
7.700000e+00  5.228736e-01 
7.800000e+00  5.250170e-01 
7.900000e+00  5.271254e-01 
8.000000e+00  5.291995e-01 
8.100000e+00  5.312404e-01 
8.200000e+00  5.332489e-01 
8.300000e+00  5.352257e-01 
8.400000e+00  5.371717e-01 
8.500000e+00  5.390876e-01 
8.600000e+00  5.409742e-01 
8.700000e+00  5.428322e-01 
8.800000e+00  5.446623e-01 
8.900000e+00  5.464651e-01 
9.000000e+00  5.482413e-01 
9.100000e+00  5.499915e-01 
9.200000e+00  5.517163e-01 
9.300000e+00  5.534164e-01 
9.400000e+00  5.550922e-01 
9.500000e+00  5.567443e-01 
9.600000e+00  5.583733e-01 
9.700000e+00  5.599796e-01 
9.800000e+00  5.615639e-01 
9.900000e+00  5.631264e-01 
1.000000e+01  5.646678e-01 
1.010000e+01  5.661885e-01 
1.020000e+01  5.676889e-01 
1.030000e+01  5.691694e-01 
1.040000e+01  5.706305e-01 
1.050000e+01  5.720726e-01 
1.060000e+01  5.734961e-01 
1.070000e+01  5.749013e-01 
1.080000e+01  5.762886e-01 
1.090000e+01  5.776585e-01 
1.100000e+01  5.790111e-01 
1.110000e+01  5.803469e-01 
1.120000e+01  5.816663e-01 
1.130000e+01  5.829694e-01 
1.140000e+01  5.842568e-01 
1.150000e+01  5.855285e-01 
1.160000e+01  5.867851e-01 
1.170000e+01  5.880266e-01 
1.180000e+01  5.892535e-01 
1.190000e+01  5.904660e-01 
1.200000e+01  5.916644e-01 
1.210000e+01  5.928489e-01 
1.220000e+01  5.940198e-01 
1.230000e+01  5.951773e-01 
1.240000e+01  5.963217e-01 
1.250000e+01  5.974532e-01 
1.260000e+01  5.985721e-01 
1.270000e+01  5.996785e-01 
1.280000e+01  6.007727e-01 
1.290000e+01  6.018549e-01 
1.300000e+01  6.029254e-01 
1.310000e+01  6.039842e-01 
1.320000e+01  6.050317e-01 
1.330000e+01  6.060679e-01 
1.340000e+01  6.070932e-01 
1.350000e+01  6.081076e-01 
1.360000e+01  6.091114e-01 
1.370000e+01  6.101048e-01 
1.380000e+01  6.110879e-01 
1.390000e+01  6.120608e-01 
1.400000e+01  6.130238e-01 
1.410000e+01  6.139770e-01 
1.420000e+01  6.149206e-01 
1.430000e+01  6.158547e-01 
1.440000e+01  6.167795e-01 
1.450000e+01  6.176950e-01 
1.460000e+01  6.186016e-01 
1.470000e+01  6.194993e-01 
1.480000e+01  6.203882e-01 
1.490000e+01  6.212685e-01 
1.500000e+01  6.221403e-01 
1.510000e+01  6.230037e-01 
1.520000e+01  6.238589e-01 
1.530000e+01  6.247060e-01 
1.540000e+01  6.255452e-01 
1.550000e+01  6.263764e-01 
1.560000e+01  6.272000e-01 
1.570000e+01  6.280158e-01 
1.580000e+01  6.288242e-01 
1.590000e+01  6.296252e-01 
1.600000e+01  6.304188e-01 
1.610000e+01  6.312053e-01 
1.620000e+01  6.319846e-01 
1.630000e+01  6.327570e-01 
1.640000e+01  6.335224e-01 
1.650000e+01  6.342811e-01 
1.660000e+01  6.350331e-01 
1.670000e+01  6.357785e-01 
1.680000e+01  6.365173e-01 
1.690000e+01  6.372497e-01 
1.700000e+01  6.379758e-01 
1.710000e+01  6.386957e-01 
1.720000e+01  6.394094e-01 
1.730000e+01  6.401170e-01 
1.740000e+01  6.408186e-01 
1.750000e+01  6.415142e-01 
1.760000e+01  6.422041e-01 
1.770000e+01  6.428882e-01 
1.780000e+01  6.435666e-01 
1.790000e+01  6.442394e-01 
1.800000e+01  6.449066e-01 
1.810000e+01  6.455684e-01 
1.820000e+01  6.462248e-01 
1.830000e+01  6.468759e-01 
1.840000e+01  6.475217e-01 
1.850000e+01  6.481623e-01 
1.860000e+01  6.487978e-01 
1.870000e+01  6.494283e-01 
1.880000e+01  6.500537e-01 
1.890000e+01  6.506743e-01 
1.900000e+01  6.512899e-01 
1.910000e+01  6.519008e-01 
1.920000e+01  6.525069e-01 
1.930000e+01  6.531083e-01 
1.940000e+01  6.537050e-01 
1.950000e+01  6.542972e-01 
1.960000e+01  6.548849e-01 
1.970000e+01  6.554681e-01 
1.980000e+01  6.560469e-01 
1.990000e+01  6.566213e-01 
2.000000e+01  6.571915e-01 


==> Tparam_mu20m20.dat <==
x y 
0.000000e+00  3.636786e-02 
1.000000e-01  3.636786e-02 
2.000000e-01  3.636786e-02 
3.000000e-01  3.636786e-02 
4.000000e-01  3.636786e-02 
5.000000e-01  3.636786e-02 
6.000000e-01  3.636786e-02 
7.000000e-01  3.636786e-02 
8.000000e-01  3.636786e-02 
9.000000e-01  3.636786e-02 
1.000000e+00  3.636786e-02 
1.100000e+00  3.636786e-02 
1.200000e+00  3.636786e-02 
1.300000e+00  3.636786e-02 
1.400000e+00  3.636786e-02 
1.500000e+00  3.636786e-02 
1.600000e+00  3.636786e-02 
1.700000e+00  3.636786e-02 
1.800000e+00  3.636786e-02 
1.900000e+00  3.636786e-02 
2.000000e+00  3.636786e-02 
2.100000e+00  3.636786e-02 
2.200000e+00  3.636786e-02 
2.300000e+00  3.636786e-02 
2.400000e+00  3.636786e-02 
2.500000e+00  3.636786e-02 
2.600000e+00  3.636786e-02 
2.700000e+00  3.636786e-02 
2.800000e+00  3.636786e-02 
2.900000e+00  3.636786e-02 
3.000000e+00  3.636786e-02 
3.100000e+00  3.636786e-02 
3.200000e+00  3.636786e-02 
3.300000e+00  3.636786e-02 
3.400000e+00  3.636786e-02 
3.500000e+00  3.636786e-02 
3.600000e+00  3.636786e-02 
3.700000e+00  3.636786e-02 
3.800000e+00  3.636786e-02 
3.900000e+00  3.636786e-02 
4.000000e+00  3.636786e-02 
4.100000e+00  3.636786e-02 
4.200000e+00  3.636786e-02 
4.300000e+00  3.636786e-02 
4.400000e+00  3.636786e-02 
4.500000e+00  3.636786e-02 
4.600000e+00  3.636786e-02 
4.700000e+00  3.636786e-02 
4.800000e+00  3.636786e-02 
4.900000e+00  3.636786e-02 
5.000000e+00  3.636786e-02 
5.100000e+00  3.636786e-02 
5.200000e+00  3.636786e-02 
5.300000e+00  3.636786e-02 
5.400000e+00  3.636786e-02 
5.500000e+00  3.636786e-02 
5.600000e+00  3.636786e-02 
5.700000e+00  3.636786e-02 
5.800000e+00  3.636786e-02 
5.900000e+00  3.636786e-02 
6.000000e+00  3.636786e-02 
6.100000e+00  3.636786e-02 
6.200000e+00  3.636786e-02 
6.300000e+00  3.636786e-02 
6.400000e+00  3.636786e-02 
6.500000e+00  3.636786e-02 
6.600000e+00  3.636786e-02 
6.700000e+00  3.636786e-02 
6.800000e+00  3.636786e-02 
6.900000e+00  3.636786e-02 
7.000000e+00  3.636786e-02 
7.100000e+00  3.636786e-02 
7.200000e+00  3.636786e-02 
7.300000e+00  3.636786e-02 
7.400000e+00  3.636786e-02 
7.500000e+00  3.636786e-02 
7.600000e+00  3.636786e-02 
7.700000e+00  3.636786e-02 
7.800000e+00  3.636786e-02 
7.900000e+00  3.636786e-02 
8.000000e+00  3.636786e-02 
8.100000e+00  3.636786e-02 
8.200000e+00  3.636786e-02 
8.300000e+00  3.636786e-02 
8.400000e+00  3.636786e-02 
8.500000e+00  3.636786e-02 
8.600000e+00  3.636786e-02 
8.700000e+00  3.636786e-02 
8.800000e+00  3.636786e-02 
8.900000e+00  3.636786e-02 
9.000000e+00  3.636786e-02 
9.100000e+00  3.636786e-02 
9.200000e+00  3.636786e-02 
9.300000e+00  3.636786e-02 
9.400000e+00  3.636786e-02 
9.500000e+00  3.636786e-02 
9.600000e+00  3.636786e-02 
9.700000e+00  3.636786e-02 
9.800000e+00  3.636786e-02 
9.900000e+00  3.636786e-02 
1.000000e+01  3.636786e-02 
1.010000e+01  3.636786e-02 
1.020000e+01  3.636786e-02 
1.030000e+01  3.636786e-02 
1.040000e+01  3.636786e-02 
1.050000e+01  3.636786e-02 
1.060000e+01  3.636786e-02 
1.070000e+01  3.636786e-02 
1.080000e+01  3.636786e-02 
1.090000e+01  3.636786e-02 
1.100000e+01  3.636786e-02 
1.110000e+01  3.636786e-02 
1.120000e+01  3.636786e-02 
1.130000e+01  3.636786e-02 
1.140000e+01  3.636786e-02 
1.150000e+01  3.636786e-02 
1.160000e+01  3.636786e-02 
1.170000e+01  3.636786e-02 
1.180000e+01  3.636786e-02 
1.190000e+01  3.636786e-02 
1.200000e+01  3.636786e-02 
1.210000e+01  3.636786e-02 
1.220000e+01  3.636786e-02 
1.230000e+01  3.636786e-02 
1.240000e+01  3.636786e-02 
1.250000e+01  3.636786e-02 
1.260000e+01  3.636786e-02 
1.270000e+01  3.636786e-02 
1.280000e+01  3.636786e-02 
1.290000e+01  3.636786e-02 
1.300000e+01  3.636786e-02 
1.310000e+01  3.636786e-02 
1.320000e+01  3.636786e-02 
1.330000e+01  3.636786e-02 
1.340000e+01  3.636786e-02 
1.350000e+01  3.636786e-02 
1.360000e+01  3.636786e-02 
1.370000e+01  3.636786e-02 
1.380000e+01  3.636786e-02 
1.390000e+01  3.636786e-02 
1.400000e+01  3.636786e-02 
1.410000e+01  3.636786e-02 
1.420000e+01  3.636786e-02 
1.430000e+01  3.636786e-02 
1.440000e+01  3.636786e-02 
1.450000e+01  3.636786e-02 
1.460000e+01  3.636786e-02 
1.470000e+01  3.636786e-02 
1.480000e+01  3.636786e-02 
1.490000e+01  3.636786e-02 
1.500000e+01  3.636786e-02 
1.510000e+01  3.636786e-02 
1.520000e+01  3.636786e-02 
1.530000e+01  3.636786e-02 
1.540000e+01  3.636786e-02 
1.550000e+01  3.636786e-02 
1.560000e+01  3.636786e-02 
1.570000e+01  3.636786e-02 
1.580000e+01  3.636786e-02 
1.590000e+01  3.636786e-02 
1.600000e+01  3.636786e-02 
1.610000e+01  3.636786e-02 
1.620000e+01  3.636786e-02 
1.630000e+01  3.636786e-02 
1.640000e+01  3.636786e-02 
1.650000e+01  3.636786e-02 
1.660000e+01  3.636786e-02 
1.670000e+01  3.636786e-02 
1.680000e+01  3.636786e-02 
1.690000e+01  3.636786e-02 
1.700000e+01  3.636786e-02 
1.710000e+01  3.636786e-02 
1.720000e+01  3.636786e-02 
1.730000e+01  3.636786e-02 
1.740000e+01  3.636786e-02 
1.750000e+01  3.636786e-02 
1.760000e+01  3.636786e-02 
1.770000e+01  3.636786e-02 
1.780000e+01  3.636786e-02 
1.790000e+01  3.636786e-02 
1.800000e+01  3.636786e-02 
1.810000e+01  3.636786e-02 
1.820000e+01  3.636786e-02 
1.830000e+01  3.636786e-02 
1.840000e+01  3.636786e-02 
1.850000e+01  3.636786e-02 
1.860000e+01  3.636786e-02 
1.870000e+01  3.636786e-02 
1.880000e+01  3.636786e-02 
1.890000e+01  3.636786e-02 
1.900000e+01  3.636786e-02 
1.910000e+01  3.636786e-02 
1.920000e+01  3.636786e-02 
1.930000e+01  3.636786e-02 
1.940000e+01  3.636786e-02 
1.950000e+01  3.636786e-02 
1.960000e+01  3.636786e-02 
1.970000e+01  3.636786e-02 
1.980000e+01  3.636786e-02 
1.990000e+01  3.636786e-02 
2.000000e+01  3.636786e-02 


==> Tparam_mu20m3.dat <==
x y 
0.000000e+00  3.636786e-02 
1.000000e-01  3.794131e-02 
2.000000e-01  4.158553e-02 
3.000000e-01  4.628899e-02 
4.000000e-01  5.150206e-02 
5.000000e-01  5.691330e-02 
6.000000e-01  6.234226e-02 
7.000000e-01  6.768379e-02 
8.000000e-01  7.287754e-02 
9.000000e-01  7.789034e-02 
1.000000e+00  8.270586e-02 
1.100000e+00  8.731820e-02 
1.200000e+00  9.172793e-02 
1.300000e+00  9.593960e-02 
1.400000e+00  9.996009e-02 
1.500000e+00  1.037976e-01 
1.600000e+00  1.074610e-01 
1.700000e+00  1.109594e-01 
1.800000e+00  1.143017e-01 
1.900000e+00  1.174966e-01 
2.000000e+00  1.205526e-01 
2.100000e+00  1.234776e-01 
2.200000e+00  1.262792e-01 
2.300000e+00  1.289644e-01 
2.400000e+00  1.315400e-01 
2.500000e+00  1.340121e-01 
2.600000e+00  1.363866e-01 
2.700000e+00  1.386690e-01 
2.800000e+00  1.408642e-01 
2.900000e+00  1.429772e-01 
3.000000e+00  1.450122e-01 
3.100000e+00  1.469734e-01 
3.200000e+00  1.488648e-01 
3.300000e+00  1.506898e-01 
3.400000e+00  1.524520e-01 
3.500000e+00  1.541543e-01 
3.600000e+00  1.557999e-01 
3.700000e+00  1.573915e-01 
3.800000e+00  1.589316e-01 
3.900000e+00  1.604227e-01 
4.000000e+00  1.618671e-01 
4.100000e+00  1.632670e-01 
4.200000e+00  1.646243e-01 
4.300000e+00  1.659411e-01 
4.400000e+00  1.672190e-01 
4.500000e+00  1.684597e-01 
4.600000e+00  1.696649e-01 
4.700000e+00  1.708361e-01 
4.800000e+00  1.719747e-01 
4.900000e+00  1.730820e-01 
5.000000e+00  1.741594e-01 
5.100000e+00  1.752079e-01 
5.200000e+00  1.762288e-01 
5.300000e+00  1.772231e-01 
5.400000e+00  1.781919e-01 
5.500000e+00  1.791362e-01 
5.600000e+00  1.800568e-01 
5.700000e+00  1.809546e-01 
5.800000e+00  1.818305e-01 
5.900000e+00  1.826853e-01 
6.000000e+00  1.835198e-01 
6.100000e+00  1.843346e-01 
6.200000e+00  1.851305e-01 
6.300000e+00  1.859080e-01 
6.400000e+00  1.866679e-01 
6.500000e+00  1.874107e-01 
6.600000e+00  1.881371e-01 
6.700000e+00  1.888475e-01 
6.800000e+00  1.895424e-01 
6.900000e+00  1.902224e-01 
7.000000e+00  1.908880e-01 
7.100000e+00  1.915396e-01 
7.200000e+00  1.921776e-01 
7.300000e+00  1.928026e-01 
7.400000e+00  1.934147e-01 
7.500000e+00  1.940146e-01 
7.600000e+00  1.946025e-01 
7.700000e+00  1.951787e-01 
7.800000e+00  1.957437e-01 
7.900000e+00  1.962978e-01 
8.000000e+00  1.968412e-01 
8.100000e+00  1.973743e-01 
8.200000e+00  1.978974e-01 
8.300000e+00  1.984108e-01 
8.400000e+00  1.989147e-01 
8.500000e+00  1.994093e-01 
8.600000e+00  1.998950e-01 
8.700000e+00  2.003720e-01 
8.800000e+00  2.008405e-01 
8.900000e+00  2.013008e-01 
9.000000e+00  2.017530e-01 
9.100000e+00  2.021974e-01 
9.200000e+00  2.026342e-01 
9.300000e+00  2.030635e-01 
9.400000e+00  2.034856e-01 
9.500000e+00  2.039007e-01 
9.600000e+00  2.043088e-01 
9.700000e+00  2.047103e-01 
9.800000e+00  2.051052e-01 
9.900000e+00  2.054937e-01 
1.000000e+01  2.058760e-01 
1.010000e+01  2.062522e-01 
1.020000e+01  2.066224e-01 
1.030000e+01  2.069869e-01 
1.040000e+01  2.073457e-01 
1.050000e+01  2.076990e-01 
1.060000e+01  2.080469e-01 
1.070000e+01  2.083895e-01 
1.080000e+01  2.087270e-01 
1.090000e+01  2.090594e-01 
1.100000e+01  2.093868e-01 
1.110000e+01  2.097095e-01 
1.120000e+01  2.100274e-01 
1.130000e+01  2.103408e-01 
1.140000e+01  2.106496e-01 
1.150000e+01  2.109540e-01 
1.160000e+01  2.112541e-01 
1.170000e+01  2.115500e-01 
1.180000e+01  2.118417e-01 
1.190000e+01  2.121294e-01 
1.200000e+01  2.124132e-01 
1.210000e+01  2.126930e-01 
1.220000e+01  2.129690e-01 
1.230000e+01  2.132413e-01 
1.240000e+01  2.135100e-01 
1.250000e+01  2.137751e-01 
1.260000e+01  2.140366e-01 
1.270000e+01  2.142948e-01 
1.280000e+01  2.145495e-01 
1.290000e+01  2.148010e-01 
1.300000e+01  2.150492e-01 
1.310000e+01  2.152942e-01 
1.320000e+01  2.155362e-01 
1.330000e+01  2.157750e-01 
1.340000e+01  2.160109e-01 
1.350000e+01  2.162438e-01 
1.360000e+01  2.164739e-01 
1.370000e+01  2.167011e-01 
1.380000e+01  2.169255e-01 
1.390000e+01  2.171472e-01 
1.400000e+01  2.173662e-01 
1.410000e+01  2.175826e-01 
1.420000e+01  2.177964e-01 
1.430000e+01  2.180077e-01 
1.440000e+01  2.182164e-01 
1.450000e+01  2.184228e-01 
1.460000e+01  2.186267e-01 
1.470000e+01  2.188282e-01 
1.480000e+01  2.190275e-01 
1.490000e+01  2.192244e-01 
1.500000e+01  2.194191e-01 
1.510000e+01  2.196116e-01 
1.520000e+01  2.198019e-01 
1.530000e+01  2.199901e-01 
1.540000e+01  2.201762e-01 
1.550000e+01  2.203603e-01 
1.560000e+01  2.205423e-01 
1.570000e+01  2.207223e-01 
1.580000e+01  2.209004e-01 
1.590000e+01  2.210765e-01 
1.600000e+01  2.212507e-01 
1.610000e+01  2.214231e-01 
1.620000e+01  2.215936e-01 
1.630000e+01  2.217624e-01 
1.640000e+01  2.219293e-01 
1.650000e+01  2.220945e-01 
1.660000e+01  2.222580e-01 
1.670000e+01  2.224198e-01 
1.680000e+01  2.225799e-01 
1.690000e+01  2.227384e-01 
1.700000e+01  2.228952e-01 
1.710000e+01  2.230505e-01 
1.720000e+01  2.232042e-01 
1.730000e+01  2.233563e-01 
1.740000e+01  2.235069e-01 
1.750000e+01  2.236561e-01 
1.760000e+01  2.238037e-01 
1.770000e+01  2.239499e-01 
1.780000e+01  2.240947e-01 
1.790000e+01  2.242380e-01 
1.800000e+01  2.243799e-01 
1.810000e+01  2.245205e-01 
1.820000e+01  2.246598e-01 
1.830000e+01  2.247977e-01 
1.840000e+01  2.249342e-01 
1.850000e+01  2.250695e-01 
1.860000e+01  2.252036e-01 
1.870000e+01  2.253363e-01 
1.880000e+01  2.254678e-01 
1.890000e+01  2.255981e-01 
1.900000e+01  2.257272e-01 
1.910000e+01  2.258551e-01 
1.920000e+01  2.259818e-01 
1.930000e+01  2.261074e-01 
1.940000e+01  2.262318e-01 
1.950000e+01  2.263551e-01 
1.960000e+01  2.264773e-01 
1.970000e+01  2.265984e-01 
1.980000e+01  2.267185e-01 
1.990000e+01  2.268374e-01 
2.000000e+01  2.269553e-01 


==> Tparam_mu3.dat <==
x y 
0.000000e+00  2.536661e-01 
1.000000e-01  2.521017e-01 
2.000000e-01  2.481922e-01 
3.000000e-01  2.428128e-01 
4.000000e-01  2.365513e-01 
5.000000e-01  2.298044e-01 
6.000000e-01  2.228409e-01 
7.000000e-01  2.158415e-01 
8.000000e-01  2.089271e-01 
9.000000e-01  2.021765e-01 
1.000000e+00  1.956396e-01 
1.100000e+00  1.893461e-01 
1.200000e+00  1.833116e-01 
1.300000e+00  1.775421e-01 
1.400000e+00  1.720369e-01 
1.500000e+00  1.667908e-01 
1.600000e+00  1.617958e-01 
1.700000e+00  1.570419e-01 
1.800000e+00  1.525183e-01 
1.900000e+00  1.482136e-01 
2.000000e+00  1.441162e-01 
2.100000e+00  1.402147e-01 
2.200000e+00  1.364981e-01 
2.300000e+00  1.329557e-01 
2.400000e+00  1.295773e-01 
2.500000e+00  1.263533e-01 
2.600000e+00  1.232746e-01 
2.700000e+00  1.203326e-01 
2.800000e+00  1.175193e-01 
2.900000e+00  1.148272e-01 
3.000000e+00  1.122493e-01 
3.100000e+00  1.097789e-01 
3.200000e+00  1.074100e-01 
3.300000e+00  1.051369e-01 
3.400000e+00  1.029541e-01 
3.500000e+00  1.008566e-01 
3.600000e+00  9.883995e-02 
3.700000e+00  9.689964e-02 
3.800000e+00  9.503165e-02 
3.900000e+00  9.323216e-02 
4.000000e+00  9.149763e-02 
4.100000e+00  8.982473e-02 
4.200000e+00  8.821035e-02 
4.300000e+00  8.665157e-02 
4.400000e+00  8.514565e-02 
4.500000e+00  8.369004e-02 
4.600000e+00  8.228232e-02 
4.700000e+00  8.092022e-02 
4.800000e+00  7.960162e-02 
4.900000e+00  7.832453e-02 
5.000000e+00  7.708704e-02 
5.100000e+00  7.588740e-02 
5.200000e+00  7.472392e-02 
5.300000e+00  7.359503e-02 
5.400000e+00  7.249924e-02 
5.500000e+00  7.143513e-02 
5.600000e+00  7.040138e-02 
5.700000e+00  6.939672e-02 
5.800000e+00  6.841997e-02 
5.900000e+00  6.747000e-02 
6.000000e+00  6.654573e-02 
6.100000e+00  6.564616e-02 
6.200000e+00  6.477031e-02 
6.300000e+00  6.391728e-02 
6.400000e+00  6.308619e-02 
6.500000e+00  6.227623e-02 
6.600000e+00  6.148659e-02 
6.700000e+00  6.071654e-02 
6.800000e+00  5.996537e-02 
6.900000e+00  5.923239e-02 
7.000000e+00  5.851697e-02 
7.100000e+00  5.781847e-02 
7.200000e+00  5.713633e-02 
7.300000e+00  5.646996e-02 
7.400000e+00  5.581884e-02 
7.500000e+00  5.518245e-02 
7.600000e+00  5.456031e-02 
7.700000e+00  5.395194e-02 
7.800000e+00  5.335690e-02 
7.900000e+00  5.277476e-02 
8.000000e+00  5.220509e-02 
8.100000e+00  5.164752e-02 
8.200000e+00  5.110166e-02 
8.300000e+00  5.056715e-02 
8.400000e+00  5.004364e-02 
8.500000e+00  4.953080e-02 
8.600000e+00  4.902830e-02 
8.700000e+00  4.853584e-02 
8.800000e+00  4.805313e-02 
8.900000e+00  4.757987e-02 
9.000000e+00  4.711580e-02 
9.100000e+00  4.666065e-02 
9.200000e+00  4.621416e-02 
9.300000e+00  4.577610e-02 
9.400000e+00  4.534623e-02 
9.500000e+00  4.492432e-02 
9.600000e+00  4.451016e-02 
9.700000e+00  4.410353e-02 
9.800000e+00  4.370423e-02 
9.900000e+00  4.331207e-02 
1.000000e+01  4.292685e-02 
1.010000e+01  4.254840e-02 
1.020000e+01  4.217653e-02 
1.030000e+01  4.181109e-02 
1.040000e+01  4.145190e-02 
1.050000e+01  4.109881e-02 
1.060000e+01  4.075166e-02 
1.070000e+01  4.041031e-02 
1.080000e+01  4.007461e-02 
1.090000e+01  3.974442e-02 
1.100000e+01  3.941961e-02 
1.110000e+01  3.910005e-02 
1.120000e+01  3.878561e-02 
1.130000e+01  3.847617e-02 
1.140000e+01  3.817162e-02 
1.150000e+01  3.787183e-02 
1.160000e+01  3.757671e-02 
1.170000e+01  3.728613e-02 
1.180000e+01  3.700000e-02 
1.190000e+01  3.671822e-02 
1.200000e+01  3.644068e-02 
1.210000e+01  3.616730e-02 
1.220000e+01  3.589798e-02 
1.230000e+01  3.563263e-02 
1.240000e+01  3.537116e-02 
1.250000e+01  3.511349e-02 
1.260000e+01  3.485954e-02 
1.270000e+01  3.460923e-02 
1.280000e+01  3.436248e-02 
1.290000e+01  3.411921e-02 
1.300000e+01  3.387936e-02 
1.310000e+01  3.364285e-02 
1.320000e+01  3.340961e-02 
1.330000e+01  3.317957e-02 
1.340000e+01  3.295267e-02 
1.350000e+01  3.272885e-02 
1.360000e+01  3.250804e-02 
1.370000e+01  3.229019e-02 
1.380000e+01  3.207523e-02 
1.390000e+01  3.186311e-02 
1.400000e+01  3.165376e-02 
1.410000e+01  3.144715e-02 
1.420000e+01  3.124321e-02 
1.430000e+01  3.104189e-02 
1.440000e+01  3.084315e-02 
1.450000e+01  3.064693e-02 
1.460000e+01  3.045319e-02 
1.470000e+01  3.026188e-02 
1.480000e+01  3.007295e-02 
1.490000e+01  2.988636e-02 
1.500000e+01  2.970207e-02 
1.510000e+01  2.952003e-02 
1.520000e+01  2.934021e-02 
1.530000e+01  2.916256e-02 
1.540000e+01  2.898705e-02 
1.550000e+01  2.881363e-02 
1.560000e+01  2.864227e-02 
1.570000e+01  2.847294e-02 
1.580000e+01  2.830559e-02 
1.590000e+01  2.814019e-02 
1.600000e+01  2.797672e-02 
1.610000e+01  2.781513e-02 
1.620000e+01  2.765539e-02 
1.630000e+01  2.749747e-02 
1.640000e+01  2.734135e-02 
1.650000e+01  2.718698e-02 
1.660000e+01  2.703435e-02 
1.670000e+01  2.688342e-02 
1.680000e+01  2.673416e-02 
1.690000e+01  2.658655e-02 
1.700000e+01  2.644055e-02 
1.710000e+01  2.629615e-02 
1.720000e+01  2.615332e-02 
1.730000e+01  2.601203e-02 
1.740000e+01  2.587225e-02 
1.750000e+01  2.573396e-02 
1.760000e+01  2.559715e-02 
1.770000e+01  2.546178e-02 
1.780000e+01  2.532783e-02 
1.790000e+01  2.519528e-02 
1.800000e+01  2.506411e-02 
1.810000e+01  2.493430e-02 
1.820000e+01  2.480583e-02 
1.830000e+01  2.467867e-02 
1.840000e+01  2.455280e-02 
1.850000e+01  2.442821e-02 
1.860000e+01  2.430488e-02 
1.870000e+01  2.418279e-02 
1.880000e+01  2.406191e-02 
1.890000e+01  2.394224e-02 
1.900000e+01  2.382375e-02 
1.910000e+01  2.370642e-02 
1.920000e+01  2.359024e-02 
1.930000e+01  2.347520e-02 
1.940000e+01  2.336127e-02 
1.950000e+01  2.324844e-02 
1.960000e+01  2.313670e-02 
1.970000e+01  2.302602e-02 
1.980000e+01  2.291639e-02 
1.990000e+01  2.280781e-02 
2.000000e+01  2.270024e-02 


==> Tparam_mu3m0p5.dat <==
x y 
0.000000e+00  2.536661e-01 
1.000000e-01  2.605398e-01 
2.000000e-01  2.756914e-01 
3.000000e-01  2.946549e-01 
4.000000e-01  3.153276e-01 
5.000000e-01  3.366180e-01 
6.000000e-01  3.579292e-01 
7.000000e-01  3.789270e-01 
8.000000e-01  3.994250e-01 
9.000000e-01  4.193232e-01 
1.000000e+00  4.385730e-01 
1.100000e+00  4.571575e-01 
1.200000e+00  4.750789e-01 
1.300000e+00  4.923510e-01 
1.400000e+00  5.089944e-01 
1.500000e+00  5.250337e-01 
1.600000e+00  5.404951e-01 
1.700000e+00  5.554056e-01 
1.800000e+00  5.697921e-01 
1.900000e+00  5.836806e-01 
2.000000e+00  5.970964e-01 
2.100000e+00  6.100635e-01 
2.200000e+00  6.226047e-01 
2.300000e+00  6.347415e-01 
2.400000e+00  6.464945e-01 
2.500000e+00  6.578826e-01 
2.600000e+00  6.689239e-01 
2.700000e+00  6.796353e-01 
2.800000e+00  6.900327e-01 
2.900000e+00  7.001309e-01 
3.000000e+00  7.099440e-01 
3.100000e+00  7.194851e-01 
3.200000e+00  7.287666e-01 
3.300000e+00  7.378001e-01 
3.400000e+00  7.465964e-01 
3.500000e+00  7.551659e-01 
3.600000e+00  7.635183e-01 
3.700000e+00  7.716626e-01 
3.800000e+00  7.796075e-01 
3.900000e+00  7.873611e-01 
4.000000e+00  7.949311e-01 
4.100000e+00  8.023247e-01 
4.200000e+00  8.095489e-01 
4.300000e+00  8.166100e-01 
4.400000e+00  8.235143e-01 
4.500000e+00  8.302676e-01 
4.600000e+00  8.368754e-01 
4.700000e+00  8.433430e-01 
4.800000e+00  8.496755e-01 
4.900000e+00  8.558774e-01 
5.000000e+00  8.619534e-01 
5.100000e+00  8.679078e-01 
5.200000e+00  8.737446e-01 
5.300000e+00  8.794679e-01 
5.400000e+00  8.850812e-01 
5.500000e+00  8.905881e-01 
5.600000e+00  8.959922e-01 
5.700000e+00  9.012965e-01 
5.800000e+00  9.065042e-01 
5.900000e+00  9.116184e-01 
6.000000e+00  9.166417e-01 
6.100000e+00  9.215770e-01 
6.200000e+00  9.264268e-01 
6.300000e+00  9.311937e-01 
6.400000e+00  9.358800e-01 
6.500000e+00  9.404881e-01 
6.600000e+00  9.450201e-01 
6.700000e+00  9.494783e-01 
6.800000e+00  9.538645e-01 
6.900000e+00  9.581809e-01 
7.000000e+00  9.624292e-01 
7.100000e+00  9.666113e-01 
7.200000e+00  9.707289e-01 
7.300000e+00  9.747837e-01 
7.400000e+00  9.787774e-01 
7.500000e+00  9.827115e-01 
7.600000e+00  9.865875e-01 
7.700000e+00  9.904068e-01 
7.800000e+00  9.941709e-01 
7.900000e+00  9.978812e-01 
8.000000e+00  1.001539e+00 
8.100000e+00  1.005145e+00 
8.200000e+00  1.008701e+00 
8.300000e+00  1.012209e+00 
8.400000e+00  1.015668e+00 
8.500000e+00  1.019081e+00 
8.600000e+00  1.022448e+00 
8.700000e+00  1.025771e+00 
8.800000e+00  1.029050e+00 
8.900000e+00  1.032287e+00 
9.000000e+00  1.035482e+00 
9.100000e+00  1.038636e+00 
9.200000e+00  1.041750e+00 
9.300000e+00  1.044825e+00 
9.400000e+00  1.047862e+00 
9.500000e+00  1.050862e+00 
9.600000e+00  1.053825e+00 
9.700000e+00  1.056752e+00 
9.800000e+00  1.059644e+00 
9.900000e+00  1.062502e+00 
1.000000e+01  1.065326e+00 
1.010000e+01  1.068117e+00 
1.020000e+01  1.070875e+00 
1.030000e+01  1.073602e+00 
1.040000e+01  1.076298e+00 
1.050000e+01  1.078963e+00 
1.060000e+01  1.081598e+00 
1.070000e+01  1.084204e+00 
1.080000e+01  1.086781e+00 
1.090000e+01  1.089330e+00 
1.100000e+01  1.091851e+00 
1.110000e+01  1.094345e+00 
1.120000e+01  1.096812e+00 
1.130000e+01  1.099253e+00 
1.140000e+01  1.101669e+00 
1.150000e+01  1.104058e+00 
1.160000e+01  1.106423e+00 
1.170000e+01  1.108764e+00 
1.180000e+01  1.111080e+00 
1.190000e+01  1.113373e+00 
1.200000e+01  1.115643e+00 
1.210000e+01  1.117890e+00 
1.220000e+01  1.120115e+00 
1.230000e+01  1.122318e+00 
1.240000e+01  1.124499e+00 
1.250000e+01  1.126659e+00 
1.260000e+01  1.128797e+00 
1.270000e+01  1.130916e+00 
1.280000e+01  1.133014e+00 
1.290000e+01  1.135092e+00 
1.300000e+01  1.137150e+00 
1.310000e+01  1.139189e+00 
1.320000e+01  1.141210e+00 
1.330000e+01  1.143211e+00 
1.340000e+01  1.145194e+00 
1.350000e+01  1.147160e+00 
1.360000e+01  1.149107e+00 
1.370000e+01  1.151037e+00 
1.380000e+01  1.152949e+00 
1.390000e+01  1.154844e+00 
1.400000e+01  1.156723e+00 
1.410000e+01  1.158585e+00 
1.420000e+01  1.160431e+00 
1.430000e+01  1.162261e+00 
1.440000e+01  1.164075e+00 
1.450000e+01  1.165874e+00 
1.460000e+01  1.167657e+00 
1.470000e+01  1.169425e+00 
1.480000e+01  1.171179e+00 
1.490000e+01  1.172917e+00 
1.500000e+01  1.174641e+00 
1.510000e+01  1.176351e+00 
1.520000e+01  1.178047e+00 
1.530000e+01  1.179729e+00 
1.540000e+01  1.181397e+00 
1.550000e+01  1.183052e+00 
1.560000e+01  1.184693e+00 
1.570000e+01  1.186322e+00 
1.580000e+01  1.187937e+00 
1.590000e+01  1.189540e+00 
1.600000e+01  1.191130e+00 
1.610000e+01  1.192707e+00 
1.620000e+01  1.194273e+00 
1.630000e+01  1.195826e+00 
1.640000e+01  1.197367e+00 
1.650000e+01  1.198897e+00 
1.660000e+01  1.200415e+00 
1.670000e+01  1.201921e+00 
1.680000e+01  1.203416e+00 
1.690000e+01  1.204900e+00 
1.700000e+01  1.206373e+00 
1.710000e+01  1.207835e+00 
1.720000e+01  1.209286e+00 
1.730000e+01  1.210726e+00 
1.740000e+01  1.212156e+00 
1.750000e+01  1.213576e+00 
1.760000e+01  1.214985e+00 
1.770000e+01  1.216385e+00 
1.780000e+01  1.217774e+00 
1.790000e+01  1.219153e+00 
1.800000e+01  1.220523e+00 
1.810000e+01  1.221883e+00 
1.820000e+01  1.223233e+00 
1.830000e+01  1.224574e+00 
1.840000e+01  1.225906e+00 
1.850000e+01  1.227228e+00 
1.860000e+01  1.228542e+00 
1.870000e+01  1.229846e+00 
1.880000e+01  1.231142e+00 
1.890000e+01  1.232429e+00 
1.900000e+01  1.233707e+00 
1.910000e+01  1.234976e+00 
1.920000e+01  1.236237e+00 
1.930000e+01  1.237490e+00 
1.940000e+01  1.238734e+00 
1.950000e+01  1.239970e+00 
1.960000e+01  1.241199e+00 
1.970000e+01  1.242419e+00 
1.980000e+01  1.243631e+00 
1.990000e+01  1.244835e+00 
2.000000e+01  1.246032e+00 


==> Tparam_mu3m1.dat <==
x y 
0.000000e+00  2.536661e-01 
1.000000e-01  2.565885e-01 
2.000000e-01  2.633902e-01 
3.000000e-01  2.722297e-01 
4.000000e-01  2.821056e-01 
5.000000e-01  2.924454e-01 
6.000000e-01  3.029117e-01 
7.000000e-01  3.133028e-01 
8.000000e-01  3.234984e-01 
9.000000e-01  3.334277e-01 
1.000000e+00  3.430515e-01 
1.100000e+00  3.523504e-01 
1.200000e+00  3.613179e-01 
1.300000e+00  3.699554e-01 
1.400000e+00  3.782694e-01 
1.500000e+00  3.862699e-01 
1.600000e+00  3.939684e-01 
1.700000e+00  4.013775e-01 
1.800000e+00  4.085103e-01 
1.900000e+00  4.153796e-01 
2.000000e+00  4.219984e-01 
2.100000e+00  4.283789e-01 
2.200000e+00  4.345331e-01 
2.300000e+00  4.404724e-01 
2.400000e+00  4.462074e-01 
2.500000e+00  4.517484e-01 
2.600000e+00  4.571051e-01 
2.700000e+00  4.622866e-01 
2.800000e+00  4.673013e-01 
2.900000e+00  4.721573e-01 
3.000000e+00  4.768623e-01 
3.100000e+00  4.814234e-01 
3.200000e+00  4.858473e-01 
3.300000e+00  4.901402e-01 
3.400000e+00  4.943082e-01 
3.500000e+00  4.983568e-01 
3.600000e+00  5.022914e-01 
3.700000e+00  5.061169e-01 
3.800000e+00  5.098379e-01 
3.900000e+00  5.134590e-01 
4.000000e+00  5.169842e-01 
4.100000e+00  5.204176e-01 
4.200000e+00  5.237628e-01 
4.300000e+00  5.270235e-01 
4.400000e+00  5.302029e-01 
4.500000e+00  5.333042e-01 
4.600000e+00  5.363305e-01 
4.700000e+00  5.392846e-01 
4.800000e+00  5.421691e-01 
4.900000e+00  5.449867e-01 
5.000000e+00  5.477397e-01 
5.100000e+00  5.504306e-01 
5.200000e+00  5.530616e-01 
5.300000e+00  5.556346e-01 
5.400000e+00  5.581518e-01 
5.500000e+00  5.606150e-01 
5.600000e+00  5.630262e-01 
5.700000e+00  5.653869e-01 
5.800000e+00  5.676989e-01 
5.900000e+00  5.699637e-01 
6.000000e+00  5.721830e-01 
6.100000e+00  5.743580e-01 
6.200000e+00  5.764903e-01 
6.300000e+00  5.785812e-01 
6.400000e+00  5.806318e-01 
6.500000e+00  5.826435e-01 
6.600000e+00  5.846174e-01 
6.700000e+00  5.865547e-01 
6.800000e+00  5.884563e-01 
6.900000e+00  5.903234e-01 
7.000000e+00  5.921570e-01 
7.100000e+00  5.939579e-01 
7.200000e+00  5.957271e-01 
7.300000e+00  5.974656e-01 
7.400000e+00  5.991740e-01 
7.500000e+00  6.008534e-01 
7.600000e+00  6.025044e-01 
7.700000e+00  6.041278e-01 
7.800000e+00  6.057243e-01 
7.900000e+00  6.072946e-01 
8.000000e+00  6.088395e-01 
8.100000e+00  6.103596e-01 
8.200000e+00  6.118554e-01 
8.300000e+00  6.133277e-01 
8.400000e+00  6.147770e-01 
8.500000e+00  6.162038e-01 
8.600000e+00  6.176088e-01 
8.700000e+00  6.189924e-01 
8.800000e+00  6.203552e-01 
8.900000e+00  6.216976e-01 
9.000000e+00  6.230202e-01 
9.100000e+00  6.243234e-01 
9.200000e+00  6.256076e-01 
9.300000e+00  6.268734e-01 
9.400000e+00  6.281211e-01 
9.500000e+00  6.293511e-01 
9.600000e+00  6.305638e-01 
9.700000e+00  6.317596e-01 
9.800000e+00  6.329389e-01 
9.900000e+00  6.341021e-01 
1.000000e+01  6.352494e-01 
1.010000e+01  6.363813e-01 
1.020000e+01  6.374980e-01 
1.030000e+01  6.385999e-01 
1.040000e+01  6.396874e-01 
1.050000e+01  6.407606e-01 
1.060000e+01  6.418199e-01 
1.070000e+01  6.428656e-01 
1.080000e+01  6.438979e-01 
1.090000e+01  6.449172e-01 
1.100000e+01  6.459236e-01 
1.110000e+01  6.469175e-01 
1.120000e+01  6.478991e-01 
1.130000e+01  6.488686e-01 
1.140000e+01  6.498263e-01 
1.150000e+01  6.507723e-01 
1.160000e+01  6.517070e-01 
1.170000e+01  6.526305e-01 
1.180000e+01  6.535431e-01 
1.190000e+01  6.544449e-01 
1.200000e+01  6.553362e-01 
1.210000e+01  6.562171e-01 
1.220000e+01  6.570878e-01 
1.230000e+01  6.579486e-01 
1.240000e+01  6.587996e-01 
1.250000e+01  6.596410e-01 
1.260000e+01  6.604729e-01 
1.270000e+01  6.612955e-01 
1.280000e+01  6.621090e-01 
1.290000e+01  6.629136e-01 
1.300000e+01  6.637093e-01 
1.310000e+01  6.644964e-01 
1.320000e+01  6.652751e-01 
1.330000e+01  6.660453e-01 
1.340000e+01  6.668074e-01 
1.350000e+01  6.675613e-01 
1.360000e+01  6.683074e-01 
1.370000e+01  6.690456e-01 
1.380000e+01  6.697761e-01 
1.390000e+01  6.704992e-01 
1.400000e+01  6.712147e-01 
1.410000e+01  6.719230e-01 
1.420000e+01  6.726241e-01 
1.430000e+01  6.733181e-01 
1.440000e+01  6.740051e-01 
1.450000e+01  6.746853e-01 
1.460000e+01  6.753588e-01 
1.470000e+01  6.760256e-01 
1.480000e+01  6.766859e-01 
1.490000e+01  6.773398e-01 
1.500000e+01  6.779873e-01 
1.510000e+01  6.786286e-01 
1.520000e+01  6.792637e-01 
1.530000e+01  6.798928e-01 
1.540000e+01  6.805160e-01 
1.550000e+01  6.811333e-01 
1.560000e+01  6.817448e-01 
1.570000e+01  6.823506e-01 
1.580000e+01  6.829508e-01 
1.590000e+01  6.835454e-01 
1.600000e+01  6.841346e-01 
1.610000e+01  6.847185e-01 
1.620000e+01  6.852970e-01 
1.630000e+01  6.858704e-01 
1.640000e+01  6.864386e-01 
1.650000e+01  6.870017e-01 
1.660000e+01  6.875599e-01 
1.670000e+01  6.881131e-01 
1.680000e+01  6.886614e-01 
1.690000e+01  6.892050e-01 
1.700000e+01  6.897438e-01 
1.710000e+01  6.902780e-01 
1.720000e+01  6.908076e-01 
1.730000e+01  6.913326e-01 
1.740000e+01  6.918532e-01 
1.750000e+01  6.923693e-01 
1.760000e+01  6.928811e-01 
1.770000e+01  6.933887e-01 
1.780000e+01  6.938919e-01 
1.790000e+01  6.943910e-01 
1.800000e+01  6.948860e-01 
1.810000e+01  6.953769e-01 
1.820000e+01  6.958637e-01 
1.830000e+01  6.963466e-01 
1.840000e+01  6.968256e-01 
1.850000e+01  6.973007e-01 
1.860000e+01  6.977720e-01 
1.870000e+01  6.982396e-01 
1.880000e+01  6.987034e-01 
1.890000e+01  6.991635e-01 
1.900000e+01  6.996200e-01 
1.910000e+01  7.000729e-01 
1.920000e+01  7.005223e-01 
1.930000e+01  7.009682e-01 
1.940000e+01  7.014106e-01 
1.950000e+01  7.018496e-01 
1.960000e+01  7.022853e-01 
1.970000e+01  7.027176e-01 
1.980000e+01  7.031466e-01 
1.990000e+01  7.035724e-01 
2.000000e+01  7.039950e-01 


==> Tparam_mu3m20.dat <==
x y 
0.000000e+00  2.536661e-01 
1.000000e-01  2.523412e-01 
2.000000e-01  2.490437e-01 
3.000000e-01  2.445229e-01 
4.000000e-01  2.392751e-01 
5.000000e-01  2.336320e-01 
6.000000e-01  2.278154e-01 
7.000000e-01  2.219735e-01 
8.000000e-01  2.162042e-01 
9.000000e-01  2.105711e-01 
1.000000e+00  2.051141e-01 
1.100000e+00  1.998568e-01 
1.200000e+00  1.948114e-01 
1.300000e+00  1.899826e-01 
1.400000e+00  1.853694e-01 
1.500000e+00  1.809679e-01 
1.600000e+00  1.767714e-01 
1.700000e+00  1.727719e-01 
1.800000e+00  1.689609e-01 
1.900000e+00  1.653290e-01 
2.000000e+00  1.618671e-01 
2.100000e+00  1.585662e-01 
2.200000e+00  1.554172e-01 
2.300000e+00  1.524117e-01 
2.400000e+00  1.495415e-01 
2.500000e+00  1.467989e-01 
2.600000e+00  1.441766e-01 
2.700000e+00  1.416676e-01 
2.800000e+00  1.392655e-01 
2.900000e+00  1.369642e-01 
3.000000e+00  1.347580e-01 
3.100000e+00  1.326416e-01 
3.200000e+00  1.306101e-01 
3.300000e+00  1.286586e-01 
3.400000e+00  1.267829e-01 
3.500000e+00  1.249789e-01 
3.600000e+00  1.232427e-01 
3.700000e+00  1.215709e-01 
3.800000e+00  1.199600e-01 
3.900000e+00  1.184070e-01 
4.000000e+00  1.169088e-01 
4.100000e+00  1.154628e-01 
4.200000e+00  1.140664e-01 
4.300000e+00  1.127171e-01 
4.400000e+00  1.114128e-01 
4.500000e+00  1.101511e-01 
4.600000e+00  1.089302e-01 
4.700000e+00  1.077482e-01 
4.800000e+00  1.066033e-01 
4.900000e+00  1.054938e-01 
5.000000e+00  1.044181e-01 
5.100000e+00  1.033747e-01 
5.200000e+00  1.023623e-01 
5.300000e+00  1.013795e-01 
5.400000e+00  1.004251e-01 
5.500000e+00  9.949786e-02 
5.600000e+00  9.859666e-02 
5.700000e+00  9.772044e-02 
5.800000e+00  9.686821e-02 
5.900000e+00  9.603900e-02 
6.000000e+00  9.523192e-02 
6.100000e+00  9.444610e-02 
6.200000e+00  9.368072e-02 
6.300000e+00  9.293502e-02 
6.400000e+00  9.220824e-02 
6.500000e+00  9.149970e-02 
6.600000e+00  9.080871e-02 
6.700000e+00  9.013465e-02 
6.800000e+00  8.947690e-02 
6.900000e+00  8.883490e-02 
7.000000e+00  8.820808e-02 
7.100000e+00  8.759592e-02 
7.200000e+00  8.699792e-02 
7.300000e+00  8.641359e-02 
7.400000e+00  8.584249e-02 
7.500000e+00  8.528416e-02 
7.600000e+00  8.473819e-02 
7.700000e+00  8.420418e-02 
7.800000e+00  8.368174e-02 
7.900000e+00  8.317050e-02 
8.000000e+00  8.267012e-02 
8.100000e+00  8.218024e-02 
8.200000e+00  8.170055e-02 
8.300000e+00  8.123073e-02 
8.400000e+00  8.077049e-02 
8.500000e+00  8.031953e-02 
8.600000e+00  7.987758e-02 
8.700000e+00  7.944438e-02 
8.800000e+00  7.901967e-02 
8.900000e+00  7.860320e-02 
9.000000e+00  7.819474e-02 
9.100000e+00  7.779406e-02 
9.200000e+00  7.740094e-02 
9.300000e+00  7.701518e-02 
9.400000e+00  7.663656e-02 
9.500000e+00  7.626489e-02 
9.600000e+00  7.589999e-02 
9.700000e+00  7.554167e-02 
9.800000e+00  7.518976e-02 
9.900000e+00  7.484408e-02 
1.000000e+01  7.450448e-02 
1.010000e+01  7.417079e-02 
1.020000e+01  7.384286e-02 
1.030000e+01  7.352055e-02 
1.040000e+01  7.320372e-02 
1.050000e+01  7.289222e-02 
1.060000e+01  7.258592e-02 
1.070000e+01  7.228470e-02 
1.080000e+01  7.198842e-02 
1.090000e+01  7.169698e-02 
1.100000e+01  7.141024e-02 
1.110000e+01  7.112811e-02 
1.120000e+01  7.085047e-02 
1.130000e+01  7.057721e-02 
1.140000e+01  7.030823e-02 
1.150000e+01  7.004344e-02 
1.160000e+01  6.978273e-02 
1.170000e+01  6.952601e-02 
1.180000e+01  6.927320e-02 
1.190000e+01  6.902420e-02 
1.200000e+01  6.877893e-02 
1.210000e+01  6.853730e-02 
1.220000e+01  6.829924e-02 
1.230000e+01  6.806466e-02 
1.240000e+01  6.783350e-02 
1.250000e+01  6.760567e-02 
1.260000e+01  6.738111e-02 
1.270000e+01  6.715975e-02 
1.280000e+01  6.694151e-02 
1.290000e+01  6.672634e-02 
1.300000e+01  6.651417e-02 
1.310000e+01  6.630493e-02 
1.320000e+01  6.609858e-02 
1.330000e+01  6.589504e-02 
1.340000e+01  6.569426e-02 
1.350000e+01  6.549618e-02 
1.360000e+01  6.530076e-02 
1.370000e+01  6.510794e-02 
1.380000e+01  6.491766e-02 
1.390000e+01  6.472988e-02 
1.400000e+01  6.454455e-02 
1.410000e+01  6.436162e-02 
1.420000e+01  6.418104e-02 
1.430000e+01  6.400278e-02 
1.440000e+01  6.382678e-02 
1.450000e+01  6.365300e-02 
1.460000e+01  6.348140e-02 
1.470000e+01  6.331195e-02 
1.480000e+01  6.314459e-02 
1.490000e+01  6.297930e-02 
1.500000e+01  6.281603e-02 
1.510000e+01  6.265475e-02 
1.520000e+01  6.249541e-02 
1.530000e+01  6.233800e-02 
1.540000e+01  6.218247e-02 
1.550000e+01  6.202878e-02 
1.560000e+01  6.187691e-02 
1.570000e+01  6.172683e-02 
1.580000e+01  6.157850e-02 
1.590000e+01  6.143189e-02 
1.600000e+01  6.128697e-02 
1.610000e+01  6.114371e-02 
1.620000e+01  6.100209e-02 
1.630000e+01  6.086208e-02 
1.640000e+01  6.072365e-02 
1.650000e+01  6.058677e-02 
1.660000e+01  6.045142e-02 
1.670000e+01  6.031757e-02 
1.680000e+01  6.018519e-02 
1.690000e+01  6.005427e-02 
1.700000e+01  5.992478e-02 
1.710000e+01  5.979670e-02 
1.720000e+01  5.967000e-02 
1.730000e+01  5.954466e-02 
1.740000e+01  5.942066e-02 
1.750000e+01  5.929797e-02 
1.760000e+01  5.917659e-02 
1.770000e+01  5.905648e-02 
1.780000e+01  5.893762e-02 
1.790000e+01  5.882001e-02 
1.800000e+01  5.870361e-02 
1.810000e+01  5.858841e-02 
1.820000e+01  5.847439e-02 
1.830000e+01  5.836154e-02 
1.840000e+01  5.824983e-02 
1.850000e+01  5.813924e-02 
1.860000e+01  5.802977e-02 
1.870000e+01  5.792139e-02 
1.880000e+01  5.781409e-02 
1.890000e+01  5.770785e-02 
1.900000e+01  5.760266e-02 
1.910000e+01  5.749849e-02 
1.920000e+01  5.739535e-02 
1.930000e+01  5.729320e-02 
1.940000e+01  5.719204e-02 
1.950000e+01  5.709185e-02 
1.960000e+01  5.699263e-02 
1.970000e+01  5.689434e-02 
1.980000e+01  5.679699e-02 
1.990000e+01  5.670055e-02 
2.000000e+01  5.660502e-02 


==> Tparam_mu3m3.dat <==
x y 
0.000000e+00  2.536661e-01 
1.000000e-01  2.536661e-01 
2.000000e-01  2.536661e-01 
3.000000e-01  2.536661e-01 
4.000000e-01  2.536661e-01 
5.000000e-01  2.536661e-01 
6.000000e-01  2.536661e-01 
7.000000e-01  2.536661e-01 
8.000000e-01  2.536661e-01 
9.000000e-01  2.536661e-01 
1.000000e+00  2.536661e-01 
1.100000e+00  2.536661e-01 
1.200000e+00  2.536661e-01 
1.300000e+00  2.536661e-01 
1.400000e+00  2.536661e-01 
1.500000e+00  2.536661e-01 
1.600000e+00  2.536661e-01 
1.700000e+00  2.536661e-01 
1.800000e+00  2.536661e-01 
1.900000e+00  2.536661e-01 
2.000000e+00  2.536661e-01 
2.100000e+00  2.536661e-01 
2.200000e+00  2.536661e-01 
2.300000e+00  2.536661e-01 
2.400000e+00  2.536661e-01 
2.500000e+00  2.536661e-01 
2.600000e+00  2.536661e-01 
2.700000e+00  2.536661e-01 
2.800000e+00  2.536661e-01 
2.900000e+00  2.536661e-01 
3.000000e+00  2.536661e-01 
3.100000e+00  2.536661e-01 
3.200000e+00  2.536661e-01 
3.300000e+00  2.536661e-01 
3.400000e+00  2.536661e-01 
3.500000e+00  2.536661e-01 
3.600000e+00  2.536661e-01 
3.700000e+00  2.536661e-01 
3.800000e+00  2.536661e-01 
3.900000e+00  2.536661e-01 
4.000000e+00  2.536661e-01 
4.100000e+00  2.536661e-01 
4.200000e+00  2.536661e-01 
4.300000e+00  2.536661e-01 
4.400000e+00  2.536661e-01 
4.500000e+00  2.536661e-01 
4.600000e+00  2.536661e-01 
4.700000e+00  2.536661e-01 
4.800000e+00  2.536661e-01 
4.900000e+00  2.536661e-01 
5.000000e+00  2.536661e-01 
5.100000e+00  2.536661e-01 
5.200000e+00  2.536661e-01 
5.300000e+00  2.536661e-01 
5.400000e+00  2.536661e-01 
5.500000e+00  2.536661e-01 
5.600000e+00  2.536661e-01 
5.700000e+00  2.536661e-01 
5.800000e+00  2.536661e-01 
5.900000e+00  2.536661e-01 
6.000000e+00  2.536661e-01 
6.100000e+00  2.536661e-01 
6.200000e+00  2.536661e-01 
6.300000e+00  2.536661e-01 
6.400000e+00  2.536661e-01 
6.500000e+00  2.536661e-01 
6.600000e+00  2.536661e-01 
6.700000e+00  2.536661e-01 
6.800000e+00  2.536661e-01 
6.900000e+00  2.536661e-01 
7.000000e+00  2.536661e-01 
7.100000e+00  2.536661e-01 
7.200000e+00  2.536661e-01 
7.300000e+00  2.536661e-01 
7.400000e+00  2.536661e-01 
7.500000e+00  2.536661e-01 
7.600000e+00  2.536661e-01 
7.700000e+00  2.536661e-01 
7.800000e+00  2.536661e-01 
7.900000e+00  2.536661e-01 
8.000000e+00  2.536661e-01 
8.100000e+00  2.536661e-01 
8.200000e+00  2.536661e-01 
8.300000e+00  2.536661e-01 
8.400000e+00  2.536661e-01 
8.500000e+00  2.536661e-01 
8.600000e+00  2.536661e-01 
8.700000e+00  2.536661e-01 
8.800000e+00  2.536661e-01 
8.900000e+00  2.536661e-01 
9.000000e+00  2.536661e-01 
9.100000e+00  2.536661e-01 
9.200000e+00  2.536661e-01 
9.300000e+00  2.536661e-01 
9.400000e+00  2.536661e-01 
9.500000e+00  2.536661e-01 
9.600000e+00  2.536661e-01 
9.700000e+00  2.536661e-01 
9.800000e+00  2.536661e-01 
9.900000e+00  2.536661e-01 
1.000000e+01  2.536661e-01 
1.010000e+01  2.536661e-01 
1.020000e+01  2.536661e-01 
1.030000e+01  2.536661e-01 
1.040000e+01  2.536661e-01 
1.050000e+01  2.536661e-01 
1.060000e+01  2.536661e-01 
1.070000e+01  2.536661e-01 
1.080000e+01  2.536661e-01 
1.090000e+01  2.536661e-01 
1.100000e+01  2.536661e-01 
1.110000e+01  2.536661e-01 
1.120000e+01  2.536661e-01 
1.130000e+01  2.536661e-01 
1.140000e+01  2.536661e-01 
1.150000e+01  2.536661e-01 
1.160000e+01  2.536661e-01 
1.170000e+01  2.536661e-01 
1.180000e+01  2.536661e-01 
1.190000e+01  2.536661e-01 
1.200000e+01  2.536661e-01 
1.210000e+01  2.536661e-01 
1.220000e+01  2.536661e-01 
1.230000e+01  2.536661e-01 
1.240000e+01  2.536661e-01 
1.250000e+01  2.536661e-01 
1.260000e+01  2.536661e-01 
1.270000e+01  2.536661e-01 
1.280000e+01  2.536661e-01 
1.290000e+01  2.536661e-01 
1.300000e+01  2.536661e-01 
1.310000e+01  2.536661e-01 
1.320000e+01  2.536661e-01 
1.330000e+01  2.536661e-01 
1.340000e+01  2.536661e-01 
1.350000e+01  2.536661e-01 
1.360000e+01  2.536661e-01 
1.370000e+01  2.536661e-01 
1.380000e+01  2.536661e-01 
1.390000e+01  2.536661e-01 
1.400000e+01  2.536661e-01 
1.410000e+01  2.536661e-01 
1.420000e+01  2.536661e-01 
1.430000e+01  2.536661e-01 
1.440000e+01  2.536661e-01 
1.450000e+01  2.536661e-01 
1.460000e+01  2.536661e-01 
1.470000e+01  2.536661e-01 
1.480000e+01  2.536661e-01 
1.490000e+01  2.536661e-01 
1.500000e+01  2.536661e-01 
1.510000e+01  2.536661e-01 
1.520000e+01  2.536661e-01 
1.530000e+01  2.536661e-01 
1.540000e+01  2.536661e-01 
1.550000e+01  2.536661e-01 
1.560000e+01  2.536661e-01 
1.570000e+01  2.536661e-01 
1.580000e+01  2.536661e-01 
1.590000e+01  2.536661e-01 
1.600000e+01  2.536661e-01 
1.610000e+01  2.536661e-01 
1.620000e+01  2.536661e-01 
1.630000e+01  2.536661e-01 
1.640000e+01  2.536661e-01 
1.650000e+01  2.536661e-01 
1.660000e+01  2.536661e-01 
1.670000e+01  2.536661e-01 
1.680000e+01  2.536661e-01 
1.690000e+01  2.536661e-01 
1.700000e+01  2.536661e-01 
1.710000e+01  2.536661e-01 
1.720000e+01  2.536661e-01 
1.730000e+01  2.536661e-01 
1.740000e+01  2.536661e-01 
1.750000e+01  2.536661e-01 
1.760000e+01  2.536661e-01 
1.770000e+01  2.536661e-01 
1.780000e+01  2.536661e-01 
1.790000e+01  2.536661e-01 
1.800000e+01  2.536661e-01 
1.810000e+01  2.536661e-01 
1.820000e+01  2.536661e-01 
1.830000e+01  2.536661e-01 
1.840000e+01  2.536661e-01 
1.850000e+01  2.536661e-01 
1.860000e+01  2.536661e-01 
1.870000e+01  2.536661e-01 
1.880000e+01  2.536661e-01 
1.890000e+01  2.536661e-01 
1.900000e+01  2.536661e-01 
1.910000e+01  2.536661e-01 
1.920000e+01  2.536661e-01 
1.930000e+01  2.536661e-01 
1.940000e+01  2.536661e-01 
1.950000e+01  2.536661e-01 
1.960000e+01  2.536661e-01 
1.970000e+01  2.536661e-01 
1.980000e+01  2.536661e-01 
1.990000e+01  2.536661e-01 
2.000000e+01  2.536661e-01 

